Blockchain Transaction Conflicts: A Historical Perspective

This paper presents a comprehensive analysis of historical data across two popular blockchain networks: Ethereum and Solana. Our study focuses on two key aspects: transaction conflicts and the maximum theoretical parallelism within historical blocks. We aim to quantify the degree of transaction parallelism and assess how effectively it can be exploited by systematically examining block-level characteristics, both within individual blocks and across different historical periods. In particular, this study is the first of its kind to leverage historical transactional workloads to evaluate conflict patterns. By offering a structured approach to analyzing these conflicts, our research provides valuable insights and an empirical basis for developing more efficient parallel execution techniques for smart contracts in the Ethereum and Solana. Our empirical analysis reveals that historical Ethereum blocks frequently achieve high independence, with over 50\% independent transactions in more than 50\% of blocks, while, on average, Solana blocks contain longer conflict chains $\sim$58\%, compared to $\sim$18\% in Ethereum, reflecting fundamentally different parallel execution dynamics.

==> figs/results/Ck_after.csv <==
Block ID,Block Size,Value Txns,SC Txns,ERC20 Transfers,Storage: Conflicts,Storage: Independent Txns,Longest Conflict Chain,Independent Value Txs,Storage: Independent SC Txs,Conflict Families,Most Danced Conflict Family Size,Block Size / Chain
4605168,77,32,45,6,49,28,23,9,21,42,23,3.35
4605169,21,12,9,3,2,19,2,10,9,20,2,10.50
4605170,50,41,9,5,31,19,19,10,9,24,19,2.63
4605171,88,50,38,8,43,45,15,21,24,53,15,5.87
4605172,4,4,0,0,0,4,1,4,0,4,1,4.00
4605173,2,1,1,0,0,2,1,1,1,2,1,2.00
4605174,1,1,0,0,0,1,1,1,0,1,1,1.00
4605176,3,3,0,0,0,3,1,3,0,3,1,3.00
4605177,203,153,50,14,142,61,17,32,29,85,17,11.94
4605178,203,145,58,20,128,75,58,40,35,92,58,3.50
4605179,27,9,18,2,18,9,12,5,4,13,12,2.25
4605180,8,5,3,2,2,6,2,3,3,7,2,4.00
4605181,186,112,74,29,78,108,29,54,54,125,29,6.41
4605182,130,49,81,18,92,38,11,13,25,67,11,11.82
4605183,150,106,44,16,102,48,22,27,21,69,22,6.82
4605184,11,7,4,2,3,8,3,4,4,9,3,3.67
4605185,91,43,48,12,31,60,5,23,37,71,5,18.20
4605186,94,31,63,20,10,84,4,25,59,88,4,23.50
4605187,53,23,30,5,8,45,4,19,26,48,4,13.25
4605188,184,127,57,12,130,54,74,27,27,64,74,2.49
4605189,22,22,0,0,13,9,7,9,0,11,7,3.14
4605190,182,106,76,23,120,62,20,28,34,86,20,9.10
4605191,24,16,8,1,12,12,3,8,4,17,3,8.00
4605192,7,3,4,1,4,3,2,1,2,5,2,3.50
4605193,62,59,3,1,51,11,7,8,3,24,7,8.86
4605194,44,20,24,7,10,34,4,13,21,38,4,11.00
4605195,160,98,62,21,101,59,14,32,27,82,14,11.43
4605196,158,90,68,25,89,69,13,30,39,88,13,12.15
4605197,37,28,9,1,22,15,15,8,7,19,15,2.47
4605198,37,20,17,5,26,11,13,6,5,15,13,2.85
4605199,151,111,40,18,107,44,30,26,18,63,30,5.03
4605200,166,81,85,25,117,49,41,21,28,70,41,4.05
4605201,33,18,15,2,17,16,13,6,10,19,13,2.54
4605202,39,27,12,1,19,20,6,12,8,25,6,6.50
4605203,93,46,47,14,59,34,21,15,19,44,21,4.43
4605204,58,19,39,4,37,21,33,15,6,24,33,1.76
4605205,25,12,13,3,9,16,4,3,13,19,4,6.25
4605206,8,5,3,2,4,4,2,1,3,6,2,4.00
4605207,175,107,68,22,100,75,17,41,34,94,17,10.29
4605208,84,50,34,9,47,37,11,19,18,46,11,7.64
4605209,185,111,74,27,110,75,19,35,40,96,19,9.74
4605210,96,53,43,13,71,25,22,9,16,38,22,4.36
4605211,19,18,1,1,12,7,6,6,1,11,6,3.17
4605212,77,33,44,9,48,29,15,10,19,40,15,5.13
4605213,164,88,76,23,97,67,12,24,43,95,12,13.67
4605214,147,140,7,3,118,29,27,26,3,42,27,5.44
4605215,155,67,88,33,95,60,10,24,36,84,10,15.50
4605216,89,27,62,7,57,32,17,11,21,43,17,5.24
4605217,26,13,13,4,17,9,8,6,3,14,8,3.25
4605218,5,1,4,0,3,2,3,0,2,3,3,1.67
4605219,2,0,2,1,0,2,1,0,2,2,1,2.00
4605220,133,89,44,13,69,64,13,35,29,75,13,10.23
4605221,27,14,13,4,11,16,3,7,9,21,3,9.00
4605222,53,33,20,6,25,28,5,16,12,37,5,10.60
4605223,58,12,46,9,30,28,22,10,18,33,22,2.64
4605224,56,25,31,10,23,33,5,11,22,40,5,11.20
4605225,102,31,71,7,66,36,4,23,13,66,4,25.50
4605226,63,31,32,4,39,24,5,11,13,36,5,12.60
4605227,18,15,3,1,5,13,3,10,3,15,3,6.00
4605228,174,95,79,24,86,88,9,44,44,111,9,19.33
4605229,140,88,52,16,104,36,17,10,26,55,17,8.24
4605230,87,42,45,8,56,31,26,19,12,42,26,3.35
4605231,31,22,9,4,19,12,13,4,8,16,13,2.38
4605232,74,23,51,11,48,26,8,8,18,40,8,9.25
4605233,75,41,34,7,37,38,9,19,19,49,9,8.33
4605234,168,94,74,23,90,78,15,38,40,96,15,11.20
4605235,163,66,97,20,106,57,17,24,33,93,17,9.59
4605236,90,41,49,6,61,29,23,15,14,41,23,3.91
4605237,101,48,53,5,87,14,13,5,9,42,13,7.77
4605238,62,11,51,4,38,24,28,9,15,30,28,2.21
4605239,136,63,73,11,95,41,11,26,15,74,11,12.36
4605240,32,24,8,4,12,20,2,12,8,26,2,16.00
4605241,124,22,102,9,92,32,9,15,17,74,9,13.78
4605242,48,18,30,4,32,16,4,7,9,29,4,12.00
4605243,11,8,3,2,3,8,3,5,3,9,3,3.67
4605244,3,1,2,0,0,3,1,1,2,3,1,3.00
4605245,32,16,16,3,13,19,6,9,10,23,6,5.33
4605246,55,31,24,10,30,25,6,12,13,35,6,9.17
4605247,36,21,15,2,11,25,4,12,13,29,4,9.00
4605248,50,24,26,6,16,34,3,14,20,41,3,16.67
4605249,174,74,100,12,116,58,12,29,29,93,12,14.50
4605250,64,11,53,8,49,15,25,5,10,23,25,2.56
4605251,11,8,3,1,4,7,2,5,2,9,2,5.50
4605252,4,4,0,0,4,0,4,0,0,1,4,1.00
4605253,112,61,51,16,64,48,16,21,27,62,16,7.00
4605254,100,44,56,15,46,54,9,22,35,69,9,11.11
4605255,130,61,69,27,55,75,11,33,42,87,11,11.82
4605256,15,10,5,3,2,13,2,9,4,14,2,7.50
4605257,37,27,10,4,18,19,4,14,5,26,4,9.25
4605258,103,26,77,18,53,50,9,19,31,64,9,11.44
4605259,33,19,14,6,16,17,4,9,8,23,4,8.25
4605260,22,10,12,3,18,4,7,2,2,9,7,3.14
4605261,56,39,17,1,44,12,16,11,1,18,16,3.50
4605262,78,17,61,12,42,36,24,13,23,40,24,3.25
4605263,138,60,78,16,66,72,14,27,45,81,14,9.86
4605264,55,12,43,11,34,21,8,1,20,29,8,6.88
4605265,61,33,28,5,37,24,9,14,10,34,9,6.78
4605266,171,119,52,19,115,56,18,32,24,78,18,9.50
4605267,102,38,64,13,31,71,11,32,39,80,11,9.27
4605268,80,33,47,21,44,36,24,20,16,42,24,3.33
4605269,19,10,9,3,9,10,4,4,7,14,4,4.75
4605270,151,91,60,7,111,40,71,18,22,54,71,2.13
4605271,78,36,42,10,35,43,16,16,27,49,16,4.88
4605272,51,30,21,9,26,25,11,9,16,30,11,4.64
4605273,16,10,6,1,4,12,2,6,6,14,2,8.00
4605274,89,30,59,18,36,53,8,18,35,63,8,11.13
4605275,167,74,93,31,102,65,15,30,35,98,15,11.13
4605276,31,11,20,7,14,17,5,6,11,21,5,6.20
4605277,56,6,50,0,52,4,2,4,0,30,2,28.00
4605278,116,52,64,24,27,89,10,40,49,94,10,11.60
4605279,60,19,41,11,33,27,6,8,19,39,6,10.00
4605280,12,7,5,4,6,6,4,1,5,8,4,3.00
4605281,169,89,80,31,83,86,17,42,44,113,17,9.94
4605282,55,32,23,11,37,18,16,5,13,23,16,3.44
4605283,118,41,77,21,70,48,19,22,27,63,19,6.21
4605284,60,17,43,7,43,17,24,7,12,24,24,2.50
4605285,24,2,22,5,18,6,7,2,4,9,7,3.43
4605286,117,46,71,26,47,70,18,34,36,82,18,6.50
4605287,85,42,43,16,14,71,7,31,40,75,7,12.14
4605288,89,50,39,23,55,34,16,8,26,46,16,5.56
4605289,16,8,8,4,2,14,2,8,6,15,2,8.00
4605290,22,13,9,3,13,9,6,4,5,12,6,3.67
4605291,178,115,63,24,93,85,14,44,41,109,14,12.71
4605292,201,123,78,32,92,109,22,52,57,132,22,9.14
4605293,165,79,86,27,94,71,17,32,39,95,17,9.71
4605294,92,49,43,21,52,40,12,21,19,51,12,7.67
4605295,12,7,5,2,6,6,2,3,3,9,2,6.00
4605296,126,54,72,38,49,77,12,30,47,95,12,10.50
4605297,43,22,21,11,16,27,6,13,14,32,6,7.17
4605298,35,28,7,1,7,28,3,25,3,31,3,11.67
4605299,42,16,26,14,11,31,3,11,20,36,3,14.00
4605300,84,39,45,10,45,39,7,16,23,52,7,12.00
4605301,88,43,45,7,59,29,15,20,9,41,15,5.87
4605302,15,13,2,2,10,5,10,3,2,6,10,1.50
4605303,35,15,20,2,30,5,16,2,3,8,16,2.19
4605304,50,33,17,10,24,26,6,20,6,34,6,8.33
4605305,77,23,54,8,44,33,20,15,18,43,20,3.85
4605306,58,16,42,4,40,18,29,8,10,24,29,2.00
4605307,127,58,69,20,53,74,14,30,44,89,14,9.07
4605308,72,14,58,4,50,22,27,9,13,29,27,2.67
4605309,15,3,12,4,4,11,4,3,8,12,4,3.75
4605310,58,40,18,8,33,25,10,13,12,31,10,5.80
4605311,158,84,74,21,77,81,16,39,42,101,16,9.88
4605312,82,41,41,12,34,48,9,18,30,56,9,9.11
4605313,61,29,32,8,32,29,7,14,15,40,7,8.71
4605314,37,26,11,4,14,23,5,14,9,28,5,7.40
4605315,101,59,42,20,48,53,8,24,29,67,8,12.63
4605316,57,36,21,7,34,23,7,12,11,36,7,8.14
4605317,66,26,40,16,25,41,7,20,21,49,7,9.43
4605318,106,40,66,22,42,64,10,25,39,75,10,10.60
4605319,60,30,30,10,33,27,10,15,12,33,10,6.00
4605320,82,23,59,22,48,34,23,11,23,41,23,3.57
4605321,174,85,89,51,100,74,22,35,39,98,22,7.91
4605322,126,49,77,29,45,81,9,35,46,95,9,14.00
4605323,160,88,72,33,82,78,17,35,44,98,17,9.41
4605324,16,9,7,4,9,7,6,3,4,9,6,2.67
4605325,34,20,14,6,20,14,5,6,8,21,5,6.80
4605326,129,46,83,26,76,53,12,18,35,70,12,10.75
4605327,16,8,8,4,2,14,2,6,8,15,2,8.00
4605328,122,69,53,30,60,62,14,36,26,72,14,8.71
4605329,43,22,21,11,27,16,8,6,10,24,8,5.38
4605330,13,11,2,1,9,4,9,2,2,5,9,1.44
4605331,78,50,28,15,46,32,19,12,20,43,19,4.11
4605332,37,24,13,2,21,16,4,9,7,24,4,9.25
4605333,126,93,33,8,93,33,72,14,19,43,72,1.75
4605334,153,87,66,33,79,74,13,40,34,96,13,0.00
4605335,127,73,54,24,84,43,30,19,24,54,30,4.23
4605336,36,22,14,5,14,22,6,8,14,26,6,6.00
4605337,47,26,21,5,18,29,5,12,17,35,5,9.40
4605338,44,3,41,5,34,10,34,3,7,11,34,1.29
4605339,87,43,44,11,51,36,13,18,18,43,13,6.69
4605340,48,21,27,5,26,22,9,11,11,28,9,5.33
4605341,10,5,5,3,2,8,2,3,5,9,2,5.00
4605342,32,21,11,5,14,18,4,9,9,23,4,8.00
4605343,5,5,0,0,2,3,2,3,0,4,2,2.50
4605344,66,59,7,2,39,27,23,24,3,35,23,2.87
4605345,116,37,79,41,19,97,4,30,68,105,4,29.00
4605346,158,74,84,33,112,46,20,21,25,66,20,7.90
4605347,51,22,29,7,23,28,11,12,16,34,11,4.64
4605348,95,64,31,22,43,52,12,27,25,59,12,7.92
4605349,69,20,49,18,9,60,3,14,47,65,2,23.00
4605350,43,16,27,10,10,33,5,11,22,36,5,8.60
4605351,9,7,2,1,4,5,4,3,2,6,4,2.25
4605352,29,8,21,1,27,2,16,0,2,5,16,1.81
4605354,100,23,77,51,40,60,4,19,41,76,4,25.00
4605355,177,90,87,47,103,74,16,23,51,98,16,11.06
4605356,63,26,37,12,36,27,8,13,14,38,8,7.88
4605357,178,111,67,32,97,81,16,37,44,103,16,11.13
4605358,45,22,23,8,26,19,16,9,10,23,16,2.81
4605359,24,22,2,2,10,14,6,12,2,16,6,4.00
4605360,27,16,11,5,17,10,12,4,6,13,12,2.25
4605361,155,71,84,33,58,97,17,37,60,110,17,9.12
4605362,63,36,27,19,29,34,8,16,18,43,8,7.88
4605363,86,83,3,0,21,65,6,65,0,70,6,14.33
4605364,114,28,86,35,53,61,13,17,44,76,13,8.77
4605365,64,62,2,2,38,26,14,24,2,34,14,4.57
4605366,132,60,72,39,48,84,6,27,57,102,6,22.00
4605367,111,44,67,33,78,33,18,15,18,48,18,6.17
4605368,15,7,8,6,4,11,4,7,4,12,4,0.00
4605369,65,16,49,14,34,31,7,12,19,43,7,9.29
4605370,6,6,0,0,2,4,2,4,0,5,2,3.00
4605371,56,30,26,8,24,32,8,16,16,37,8,7.00
4605372,51,8,43,3,40,11,33,4,7,15,33,1.55
4605373,41,19,22,11,17,24,7,12,12,29,7,5.86
4605374,88,29,59,10,53,35,23,15,20,45,23,3.83
4605375,17,10,7,4,8,9,2,4,5,13,2,8.50
4605376,16,12,4,1,2,14,2,10,4,15,2,8.00
4605377,51,9,42,3,36,15,27,7,8,20,27,1.89
4605378,110,47,63,15,59,51,12,26,25,67,12,9.17
4605379,90,30,60,13,55,35,18,13,22,43,18,5.00
4605380,22,15,7,2,8,14,4,7,7,17,4,5.50
4605381,7,7,0,0,2,5,2,5,0,6,2,3.50
4605382,85,53,32,20,32,53,6,25,28,62,6,14.17
4605383,28,27,1,0,17,11,5,10,1,16,5,5.60
4605384,163,107,56,26,117,46,13,21,25,70,13,12.54
4605385,87,42,45,11,45,42,23,22,20,51,23,3.78
4605386,63,41,22,9,41,22,15,6,16,30,15,4.20
4605387,53,13,40,3,41,12,33,9,3,17,33,1.61
4605388,7,7,0,0,4,3,2,3,0,5,2,3.50
4605389,20,12,8,3,2,18,2,10,8,19,2,10.00
4605390,8,6,2,1,3,5,3,3,2,6,3,2.67
4605391,198,139,59,26,79,119,27,73,46,132,27,7.33
4605392,133,58,75,19,64,69,7,32,37,91,7,19.00
4605393,115,37,78,17,67,48,6,12,37,74,6,19.17
4605394,49,23,26,3,36,13,18,7,6,18,18,2.72
4605395,32,21,11,1,11,21,3,11,10,26,3,10.67
4605396,162,98,64,27,82,80,15,43,41,100,15,10.80
4605397,32,22,10,3,12,20,4,12,8,24,4,8.00
4605398,111,61,50,25,52,59,12,24,35,73,12,9.25
4605399,68,34,34,7,54,14,33,2,12,20,33,2.06
4605400,61,27,34,5,33,28,6,9,19,40,6,10.17
4605401,178,109,69,32,76,102,31,43,61,114,31,5.74
4605402,126,91,35,13,87,39,54,26,13,49,54,2.33
4605403,116,64,52,18,59,57,29,35,22,66,29,4.00
4605404,62,40,22,7,36,26,19,14,12,34,19,3.26
4605405,57,18,39,2,42,15,20,6,9,21,20,2.85
4605406,134,65,69,21,77,57,14,29,28,73,14,9.57
4605407,114,56,58,19,61,53,11,22,31,66,11,10.36
4605408,222,143,79,29,89,133,20,79,55,152,20,11.10
4605409,28,23,5,1,11,17,3,15,2,21,3,9.33
4605410,50,26,24,12,24,26,5,9,20,36,5,10.00
4605411,130,55,75,17,76,54,12,15,43,75,10,10.83
4605412,78,28,50,3,67,11,22,4,7,19,22,3.55
4605413,177,86,91,61,107,70,32,41,34,95,32,5.53
4605414,87,35,52,9,35,52,9,18,34,62,9,9.67
4605415,79,29,50,18,18,61,6,21,40,67,6,13.17
4605416,83,33,50,13,64,19,23,8,11,28,23,3.61
4605417,105,53,52,19,38,67,8,29,38,79,8,13.13
4605418,30,27,3,0,15,15,8,12,3,17,8,3.75
4605419,95,26,69,19,30,65,7,15,52,78,5,13.57
4605420,144,76,68,27,43,101,15,42,59,110,15,9.60
4605421,136,68,68,12,97,39,28,11,28,58,28,4.86
4605422,73,25,48,11,49,24,24,9,15,31,24,3.04
4605423,41,20,21,13,22,19,9,10,9,23,9,4.56
4605424,38,16,22,15,25,13,8,3,10,18,8,4.75
4605425,145,63,82,35,83,62,17,21,43,82,17,8.53
4605426,83,23,60,6,67,16,25,8,8,20,25,3.32
4605427,75,42,33,21,45,30,8,14,16,40,8,9.38
4605428,154,88,66,31,99,55,19,28,27,75,19,8.11
4605429,8,5,3,1,4,4,2,1,3,6,2,4.00
4605430,218,140,78,50,114,104,30,61,43,118,30,7.27
4605431,131,97,34,13,84,47,59,31,16,56,59,2.22
4605432,70,19,51,12,45,25,29,11,14,31,29,2.41
4605433,178,103,75,32,84,94,18,55,39,115,18,9.89
4605434,40,11,29,15,24,16,14,9,7,19,14,2.86
4605435,18,10,8,3,6,12,4,4,8,14,4,4.50
4605436,62,54,8,3,42,20,19,18,2,26,19,3.26
4605437,107,62,45,26,67,40,20,16,24,54,20,5.35
4605438,73,18,55,17,23,50,4,15,35,59,4,18.25
4605439,18,9,9,5,2,16,2,7,9,17,2,9.00
4605440,142,93,49,22,76,66,16,34,32,84,16,8.88
4605441,111,54,57,19,51,60,14,31,29,74,14,7.93
4605442,130,58,72,25,76,54,13,24,30,68,13,10.00
4605443,31,23,8,4,10,21,3,13,8,25,3,10.33
4605444,72,39,33,18,46,26,13,13,13,34,13,5.54
4605445,173,90,83,36,57,116,16,50,66,128,16,10.81
4605446,98,63,35,16,51,47,18,29,18,58,18,5.44
4605447,71,30,41,5,47,24,29,18,6,33,29,2.45
4605448,64,29,35,11,38,26,7,15,11,39,7,9.14
4605449,34,18,16,6,8,26,3,13,13,29,3,11.33
4605450,144,84,60,38,76,68,18,37,31,85,18,8.00
4605451,145,81,64,23,62,83,20,42,41,98,20,7.25
4605452,74,28,46,6,44,30,9,15,15,40,9,8.22
4605453,53,26,27,7,25,28,9,14,14,34,9,5.89
4605454,26,15,11,4,7,19,3,10,9,22,3,8.67
4605455,14,12,2,1,7,7,7,5,2,8,7,2.00
4605456,83,34,49,15,52,31,24,10,21,36,24,3.46
4605457,193,97,96,24,109,84,32,36,48,97,32,6.03
4605458,165,100,65,18,138,27,67,13,14,42,67,2.46
4605459,68,20,48,6,42,26,30,12,14,30,30,2.27
4605460,181,109,72,34,57,124,24,67,57,139,24,7.54
4605461,104,52,52,13,44,60,9,30,30,74,9,11.56
4605462,90,38,52,14,54,36,11,13,23,48,11,8.18
4605463,105,52,53,23,56,49,20,24,25,60,20,5.25
4605464,68,22,46,9,36,32,26,14,18,36,26,2.62
4605465,17,7,10,5,4,13,2,3,10,15,2,8.50
4605466,141,72,69,28,75,66,21,24,42,81,21,6.71
4605467,47,27,20,5,26,21,6,11,10,29,6,7.83
4605468,14,8,6,2,3,11,3,5,6,12,3,4.67
4605469,10,7,3,1,5,5,5,2,3,6,5,2.00
4605470,173,106,67,22,62,111,16,68,45,126,16,10.81
4605471,127,63,64,21,70,57,34,40,17,64,34,3.74
4605472,61,14,47,10,36,25,27,10,15,29,27,2.26
4605473,132,60,72,26,59,73,12,31,42,88,12,11.00
4605474,69,37,32,13,27,42,11,21,21,51,11,6.27
4605475,51,16,35,16,19,32,5,12,20,38,5,10.20
4605476,56,13,43,4,34,22,29,8,14,25,29,1.93
4605477,8,5,3,0,0,8,1,5,3,8,1,8.00
4605478,56,35,21,10,26,30,7,15,17,39,7,8.00
4605479,111,71,40,18,70,41,15,21,20,54,15,7.40
4605480,18,7,11,0,4,14,4,7,7,15,4,4.50
4605481,128,53,75,23,71,57,12,30,27,74,12,10.67
4605482,45,34,11,9,20,25,7,18,7,30,7,6.43
4605483,2,2,0,0,2,0,2,0,0,1,2,1.00
4605484,8,5,3,2,4,4,4,1,3,5,4,2.00
4605485,147,68,79,26,60,87,17,42,45,99,17,8.65
4605486,14,11,3,3,6,8,2,5,3,11,2,7.00
4605487,112,21,91,31,61,51,6,11,40,69,6,18.67
4605488,148,58,90,30,89,59,11,24,35,86,11,13.45
4605489,29,20,9,1,22,7,17,2,5,10,17,1.71
4605490,18,7,11,2,8,10,4,1,9,13,4,4.50
4605491,95,55,40,11,61,34,27,10,24,41,27,3.52
4605492,178,100,78,32,118,60,22,34,26,79,22,8.09
4605493,151,88,63,18,95,56,13,35,21,80,13,11.62
4605494,49,38,11,9,23,26,6,16,10,32,6,8.17
4605495,142,77,65,21,60,82,19,47,46,109,6,7.47
4605496,24,2,22,1,14,10,12,2,8,12,12,2.00
4605497,107,43,64,17,55,52,16,22,30,62,16,6.69
4605498,33,13,20,3,11,22,5,9,13,26,5,6.60
4605499,134,57,77,27,62,72,16,24,50,85,16,8.38
4605500,30,10,20,5,8,22,3,10,12,25,3,10.00
4605501,98,31,67,19,36,62,11,26,36,70,11,8.91
4605502,6,4,2,1,3,3,3,1,2,4,3,2.00
4605503,98,45,53,21,54,44,17,17,27,56,17,5.76
4605504,172,87,85,36,87,85,7,39,46,112,7,24.57
4605505,4,4,0,0,2,2,2,2,0,3,2,2.00
4605506,6,4,2,2,0,6,1,4,2,6,1,6.00
4605507,146,60,86,39,53,93,7,39,54,111,7,20.86
4605508,141,59,82,19,111,30,34,11,19,44,34,4.15
4605509,38,2,36,5,26,12,9,2,12,20,9,4.22
4605510,46,11,35,8,23,23,9,11,12,28,9,5.11
4605511,2,2,0,0,0,2,1,2,0,2,1,2.00
4605512,9,5,4,3,2,7,2,3,4,8,2,4.50
4605513,40,9,31,17,16,24,10,9,15,27,10,4.00
4605514,16,9,7,2,4,12,2,7,5,14,2,8.00
4605515,129,50,79,25,67,62,15,26,37,81,15,8.60
4605516,104,43,61,14,64,40,16,18,22,51,16,6.50
4605517,127,70,57,33,52,75,7,37,38,95,7,18.14
4605518,106,60,46,12,50,56,20,39,17,69,20,5.30
4605519,107,55,52,19,54,53,16,25,28,64,16,6.69
4605520,24,10,14,10,0,24,1,10,14,24,1,24.00
4605521,83,37,46,10,55,28,26,11,17,33,26,3.19
4605522,81,21,60,15,33,48,19,14,34,54,19,4.26
4605523,42,18,24,14,10,32,2,16,16,37,2,21.00
4605524,55,26,29,16,21,34,4,12,22,41,4,13.75
4605525,138,78,60,20,77,61,32,29,32,73,32,4.31
4605526,35,16,19,7,11,24,4,13,11,27,4,8.75
4605527,66,26,40,14,27,39,6,17,22,48,6,11.00
4605528,52,8,44,4,35,17,29,8,9,21,29,1.79
4605529,35,20,15,8,18,17,13,8,9,20,13,2.69
4605530,174,100,74,43,44,130,11,74,58,142,11,15.82
4605531,138,42,96,29,56,82,7,21,61,103,7,19.71
4605532,23,16,7,0,12,11,7,11,0,13,7,3.29
4605533,125,29,96,34,95,30,37,9,21,43,37,3.38
4605534,104,51,53,20,61,43,11,18,25,56,11,9.45
4605535,146,67,79,24,83,63,16,23,44,80,16,9.13
4605536,109,59,50,11,67,42,14,26,16,59,14,7.79
4605537,78,46,32,12,44,34,15,20,14,43,15,5.20
4605538,21,18,3,1,11,10,5,8,2,13,5,4.20
4605539,102,12,90,20,60,42,14,8,34,58,14,7.29
4605540,51,9,42,5,31,20,27,9,11,23,27,1.89
4605541,172,101,71,24,96,76,20,33,44,100,20,8.60
4605542,124,49,75,17,52,72,4,35,38,96,3,31.00
4605543,138,58,80,18,90,48,32,27,21,62,32,4.31
4605544,123,57,66,7,75,48,24,24,24,60,24,5.13
4605545,113,55,58,17,61,52,19,22,30,69,19,5.95
4605546,74,34,40,11,38,36,9,15,21,47,9,8.22
4605547,117,35,82,29,53,64,9,27,39,85,7,13.00
4605548,91,48,43,7,66,25,13,14,11,35,13,7.00
4605549,68,20,48,9,49,19,20,8,11,27,20,3.40
4605550,8,6,2,2,2,6,2,4,2,7,2,4.00
4605551,60,29,31,11,26,34,7,16,18,41,7,8.57
4605552,169,98,71,16,109,60,16,35,25,82,16,0.00
4605553,179,86,93,13,123,56,45,22,34,79,45,3.98
4605554,74,28,46,14,51,23,8,5,18,36,8,9.25
4605555,94,29,65,21,47,47,10,23,24,57,10,9.40
4605556,40,5,35,8,15,25,8,5,20,29,8,5.00
4605557,29,10,19,3,21,8,15,6,2,12,15,1.93
4605558,18,7,11,4,6,12,3,5,7,14,3,6.00
4605559,33,9,24,17,22,11,17,5,6,14,17,0.00
4605560,184,111,73,42,47,137,7,86,51,153,7,26.29
4605561,30,29,1,0,17,13,14,12,1,15,14,2.14
4605562,172,89,83,53,143,29,28,19,13,47,28,6.14
4605563,129,33,96,25,69,60,9,14,46,83,9,14.33
4605564,142,40,102,19,105,37,65,12,25,51,65,2.18
4605565,48,9,39,13,8,40,2,7,33,44,2,24.00
4605566,72,12,60,11,42,30,15,7,23,38,15,4.80
4605567,117,58,59,19,67,50,13,25,25,66,13,9.00
4605568,48,33,15,5,13,35,3,27,8,41,3,16.00
4605569,6,4,2,2,0,6,1,4,2,6,1,6.00
4605570,72,25,47,15,39,33,10,14,19,44,10,7.20
4605572,50,30,20,8,0,0,0,0,0,0,0,0.00
4605573,84,66,18,9,63,21,41,12,9,27,41,2.05
4605574,28,27,1,0,14,14,8,13,1,17,8,3.50
4605575,145,49,96,29,90,55,23,21,34,74,23,6.30
4605576,49,21,28,6,29,20,12,12,8,27,12,4.08
4605577,169,99,70,33,47,122,9,71,52,136,9,18.78
4605578,216,153,63,47,123,93,21,69,24,117,21,10.29
4605579,135,38,97,40,22,113,4,38,75,122,4,33.75
4605580,3,3,0,0,3,0,3,0,0,1,3,1.00
4605581,57,39,18,15,37,20,15,13,7,28,15,3.80
4605582,153,61,92,34,70,83,7,31,52,108,7,21.86
4605583,105,20,85,10,81,24,34,9,18,34,34,3.09
4605584,155,69,86,43,80,75,12,33,42,99,12,12.92
4605585,2,1,1,1,0,2,1,1,1,2,1,2.00
4605586,54,7,47,7,39,15,35,5,10,18,35,1.54
4605587,62,14,48,12,35,27,25,10,17,33,25,2.48
4605588,12,5,7,2,4,8,2,4,4,10,2,6.00
4605589,6,6,0,0,2,4,2,4,0,5,2,3.00
4605590,17,7,10,7,2,15,2,6,9,16,2,8.50
4605591,162,68,94,45,62,100,5,37,65,125,5,32.40
4605592,79,14,65,14,58,21,24,7,14,30,24,3.29
4605593,159,84,75,37,84,75,12,37,38,100,12,13.25
4605594,107,75,32,21,75,32,18,19,13,47,18,5.94
4605595,48,39,9,6,19,29,5,20,9,35,5,9.60
4605596,100,32,68,22,50,50,6,24,26,66,6,16.67
4605597,93,48,45,10,51,42,24,28,14,51,24,3.88
4605598,84,47,37,10,36,48,8,32,16,61,8,10.50
4605599,63,27,36,12,27,36,6,20,16,47,6,10.50
4605600,16,5,11,6,8,8,2,3,5,12,2,8.00
4605601,102,53,49,9,78,24,45,9,15,30,45,2.27
4605602,49,8,41,4,33,16,33,8,8,17,33,1.48
4605603,77,48,29,12,32,45,9,26,19,52,9,8.56
4605604,45,2,43,3,34,11,13,2,9,17,13,3.46
4605605,57,12,45,21,26,31,3,12,19,43,3,19.00
4605606,72,35,37,13,34,38,9,21,17,47,9,8.00
4605607,101,33,68,15,53,48,14,20,28,61,14,7.21
4605608,47,16,31,7,27,20,17,11,9,25,17,2.76
4605609,51,29,22,7,19,32,4,16,16,39,4,12.75
4605610,28,26,2,0,7,21,4,19,2,23,4,7.00
4605611,18,13,5,4,8,10,4,5,5,13,4,4.50
4605612,61,57,4,0,24,37,5,35,2,46,5,12.20
4605613,145,51,94,42,20,125,4,41,84,133,4,36.25
4605614,130,44,86,20,99,31,32,10,21,49,32,4.06
4605615,39,14,25,7,19,20,4,10,10,28,4,9.75
4605616,15,6,9,2,6,9,4,4,5,11,4,3.75
4605617,9,3,6,3,5,4,5,1,3,5,5,1.80
4605618,86,34,52,17,24,62,8,32,30,68,8,10.75
4605619,6,6,0,0,3,3,3,3,0,4,3,2.00
4605620,12,2,10,9,2,10,2,2,8,11,2,6.00
4605621,206,115,91,35,120,86,19,41,45,117,19,10.84
4605622,131,57,74,17,84,47,23,27,20,57,23,5.70
4605623,56,25,31,9,12,44,4,23,22,50,3,14.00
4605624,214,137,77,46,46,168,9,105,64,183,9,23.78
4605625,190,126,64,36,113,77,25,55,22,103,25,7.60
4605626,128,51,77,4,93,35,39,11,24,50,39,3.28
4605627,121,41,80,15,86,35,25,17,18,54,25,4.84
4605628,19,9,10,4,3,16,3,6,10,17,3,6.33
4605629,85,59,26,10,64,21,49,11,10,28,49,1.73
4605630,181,99,82,29,106,75,36,37,38,95,36,5.03
4605631,83,40,43,16,34,49,9,21,28,59,9,9.22
4605632,232,207,25,6,204,28,164,17,11,38,164,1.41
4605633,146,84,62,22,77,69,19,35,34,83,19,7.68
4605634,11,5,6,3,6,5,6,0,5,6,6,1.83
4605635,21,12,9,7,7,14,3,8,6,17,3,7.00
4605636,164,87,77,29,41,123,11,62,61,135,11,14.91
4605637,144,66,78,23,105,39,28,20,19,60,28,5.14
4605638,44,18,26,7,37,7,15,2,5,11,15,2.93
4605639,1,0,1,0,0,1,1,0,1,1,1,1.00
4605640,6,6,0,0,4,2,2,2,0,4,2,3.00
4605641,3,0,3,3,0,3,1,0,3,3,1,3.00
4605642,34,31,3,3,12,22,10,19,3,24,10,3.40
4605643,26,14,12,7,15,11,7,8,3,15,7,3.71
4605644,187,102,85,37,72,115,36,51,64,128,36,5.19
4605645,163,91,72,17,48,115,6,57,58,131,6,27.17
4605646,196,112,84,34,125,71,29,38,33,92,29,6.76
4605647,112,41,71,19,76,36,18,12,24,47,18,6.22
4605648,79,30,49,9,44,35,18,21,14,44,18,4.39
4605649,130,42,88,27,48,82,10,27,58,93,10,13.00
4605650,28,28,0,0,19,9,17,9,0,11,17,1.65
4605651,131,35,96,34,41,90,5,26,64,107,5,26.20
4605652,87,30,57,6,75,12,28,6,6,20,28,3.11
4605653,76,38,38,17,27,49,5,27,22,60,5,15.20
4605654,59,54,5,4,30,29,14,25,4,35,14,4.21
4605655,183,76,107,38,69,114,34,49,65,129,34,5.38
4605656,133,59,74,18,62,71,12,35,40,95,12,11.08
4605657,77,47,30,11,44,33,15,19,14,41,15,5.13
4605658,123,42,81,24,61,62,18,25,37,76,18,6.83
4605659,172,57,115,27,114,58,33,26,32,73,33,5.21
4605660,108,56,52,8,67,41,26,32,9,51,26,4.15
4605661,259,211,48,8,224,35,191,13,22,44,191,1.36
4605662,230,195,35,3,215,15,165,5,10,21,165,1.39
4605663,7,3,4,1,2,5,2,3,2,6,2,3.50
4605664,10,3,7,1,2,8,2,3,5,9,2,5.00
4605665,8,5,3,1,0,8,1,5,3,8,1,8.00
4605666,9,8,1,1,4,5,4,4,1,6,4,2.25
4605667,7,3,4,1,0,7,1,3,4,7,1,7.00
4605668,276,217,59,26,95,181,28,150,31,191,28,9.86
4605669,187,116,71,36,102,85,14,64,21,107,14,13.36
4605670,122,29,93,28,71,51,17,15,38,73,17,7.18

==> figs/results/Ck_before.csv <==
Block ID,Block Size,Value Txns,SC Txns,ERC20 Transfers,Storage: Conflicts,Storage: Independent Txns,Longest Conflict Chain,Independent Value Txs,Storage: Independent SC Txs,Conflict Families,Most Danced Conflict Family Size,Block Size / Chain
4604664,44,42,2,2,20,24,5,22,2,31,5,8.80
4604665,125,27,98,30,65,60,13,13,47,76,13,9.62
4604666,1,1,0,0,0,1,1,1,0,1,1,1.00
4604667,36,9,27,4,12,24,6,8,16,28,6,6.00
4604668,4,3,1,0,0,4,1,3,1,4,1,4.00
4604669,2,0,2,1,0,2,1,0,2,2,1,2.00
4604670,9,5,4,2,2,7,2,3,4,8,2,4.50
4604671,58,56,2,2,24,34,8,32,2,41,8,7.25
4604672,130,43,87,33,51,79,7,25,54,95,7,18.57
4604673,67,19,48,21,37,30,19,14,16,35,19,3.53
4604674,31,10,21,6,4,27,2,10,17,29,2,15.50
4604675,85,51,34,13,51,34,10,20,14,46,10,8.50
4604676,3,1,2,0,0,3,1,1,2,3,1,3.00
4604677,53,16,37,7,33,20,23,7,13,22,23,2.30
4604678,22,8,14,5,6,16,2,4,12,19,2,11.00
4604679,52,35,17,6,13,39,3,25,14,45,3,17.33
4604680,115,61,54,16,76,39,33,20,19,49,33,3.48
4604681,193,99,94,30,76,117,29,62,55,126,29,6.66
4604682,160,97,63,27,114,46,36,28,18,59,36,4.44
4604683,95,66,29,7,49,46,11,22,24,59,11,8.64
4604684,3,1,2,1,0,3,1,1,2,3,1,3.00
4604685,36,27,9,4,15,21,5,14,7,26,5,7.20
4604686,5,2,3,2,0,5,1,2,3,5,1,5.00
4604687,90,44,46,13,41,49,6,28,23,63,6,15.00
4604688,31,28,3,1,12,19,6,16,3,22,6,5.17
4604689,42,16,26,6,29,13,9,4,9,20,9,4.67
4604690,133,50,83,38,24,109,6,39,70,118,6,22.17
4604691,196,101,95,38,87,109,21,59,50,125,21,9.33
4604692,142,59,83,21,41,101,6,35,67,113,6,23.67
4604693,96,54,42,15,75,21,34,11,10,29,34,2.82
4604694,180,90,90,29,86,94,15,36,59,116,15,12.00
4604695,76,31,45,13,45,31,11,14,17,43,11,6.91
4604696,18,8,10,6,8,10,4,2,8,13,4,4.50
4604697,154,100,54,11,97,57,16,30,27,75,16,9.63
4604698,182,120,62,26,127,55,12,29,26,86,12,15.17
4604699,196,22,174,148,164,32,141,10,22,42,141,1.39
4604700,21,11,10,7,0,21,1,11,10,21,1,21.00
4604701,17,15,2,1,4,13,4,11,2,14,4,4.25
4604702,29,11,18,11,4,25,2,9,16,27,2,14.50
4604703,72,31,41,24,11,61,5,20,41,64,5,14.40
4604704,33,32,1,0,10,23,7,23,0,25,7,4.71
4604705,64,15,49,9,39,25,24,7,18,32,24,2.67
4604706,28,22,6,4,9,19,4,15,4,22,4,7.00
4604707,24,14,10,3,2,22,2,12,10,23,2,12.00
4604708,158,76,82,28,89,69,33,37,35,90,33,4.79
4604709,143,59,84,30,64,79,12,34,45,98,12,11.92
4604710,111,53,58,31,67,44,20,17,27,60,20,5.55
4604711,77,55,22,5,45,32,34,20,12,37,34,2.26
4604712,44,28,16,7,19,25,5,10,15,31,5,8.80
4604713,148,72,76,25,82,66,17,31,35,83,17,8.71
4604714,43,37,6,2,16,27,10,24,3,31,10,4.30
4604715,122,54,68,35,61,61,10,23,38,76,10,12.20
4604716,95,69,26,14,75,20,15,12,8,31,15,6.33
4604717,164,120,44,15,76,88,30,54,34,101,30,5.47
4604718,21,14,7,1,9,12,5,10,2,15,5,4.20
4604719,41,40,1,1,27,14,8,13,1,23,8,5.13
4604720,10,5,5,1,6,4,4,2,4,7,4,2.50
4604721,104,75,29,12,68,36,22,17,19,49,22,4.73
4604722,151,70,81,24,75,76,20,32,48,95,20,7.55
4604723,126,64,62,39,62,64,14,33,31,77,14,9.00
4604724,63,58,5,3,32,31,18,28,3,36,18,3.50
4604725,17,10,7,3,6,11,6,4,7,12,6,2.83
4604726,127,47,80,24,77,50,12,21,30,71,12,10.58
4604727,147,94,53,32,43,104,5,62,42,122,5,29.40
4604728,123,43,80,24,6,117,4,41,76,119,4,30.75
4604729,80,38,42,18,69,11,24,2,9,18,24,3.33
4604730,101,76,25,5,86,15,65,6,9,21,65,1.55
4604731,69,23,46,8,49,20,28,10,10,27,28,2.46
4604732,14,12,2,1,5,9,3,8,1,11,3,4.67
4604733,35,11,24,10,9,26,3,9,17,30,3,11.67
4604734,44,36,8,0,28,16,12,16,0,20,12,3.67
4604735,107,31,76,15,57,50,13,15,35,62,13,8.23
4604736,61,15,46,1,47,14,30,9,5,18,30,2.03
4604737,250,12,238,227,240,10,226,7,3,14,226,1.11
4604738,121,98,23,7,97,24,29,14,10,36,29,4.17
4604739,141,67,74,24,58,83,8,35,48,106,8,17.63
4604740,142,92,50,16,99,43,20,28,15,60,20,7.10
4604741,83,36,47,21,23,60,4,21,39,68,4,20.75
4604742,52,10,42,4,41,11,33,2,9,13,33,1.58
4604743,58,27,31,13,16,42,5,17,25,47,5,11.60
4604744,37,18,19,7,8,29,4,14,15,32,4,9.25
4604745,16,9,7,2,8,8,3,3,5,11,3,5.33
4604746,91,45,46,19,32,59,9,28,31,69,9,10.11
4604747,45,21,24,9,23,22,4,10,12,29,4,11.25
4604748,30,18,12,2,12,18,5,11,7,22,5,6.00
4604749,52,15,37,3,32,20,20,11,9,27,20,2.60
4604750,5,5,0,0,0,5,1,5,0,5,1,5.00
4604751,95,37,58,21,32,63,7,23,40,73,7,13.57
4604752,6,6,0,0,2,4,2,4,0,5,2,3.00
4604753,45,21,24,8,16,29,5,14,15,34,5,9.00
4604754,91,30,61,17,46,45,13,13,32,56,13,7.00
4604755,67,22,45,8,46,21,30,11,10,28,30,2.23
4604756,161,82,79,28,72,89,8,33,56,115,8,20.13
4604757,123,67,56,28,61,62,17,22,40,72,17,7.24
4604758,229,12,217,199,210,19,195,12,7,23,195,1.17
4604759,54,26,28,11,12,42,3,22,20,47,3,18.00
4604760,147,94,53,16,95,52,35,21,31,65,35,4.20
4604761,129,83,46,7,86,43,22,23,20,57,22,5.86
4604762,109,67,42,8,67,42,19,26,16,54,19,5.74
4604763,65,21,44,4,49,16,31,10,6,24,31,2.10
4604764,175,82,93,40,61,114,13,66,48,128,13,13.46
4604765,141,72,69,33,100,41,44,23,18,56,44,3.20
4604766,84,38,46,5,53,31,34,7,24,38,34,2.47
4604767,52,22,30,1,39,13,29,12,1,17,29,1.79
4604768,20,7,13,6,10,10,3,2,8,14,3,6.67
4604769,61,20,41,14,21,40,5,15,25,48,5,12.20
4604770,36,20,16,6,10,26,2,14,12,31,2,18.00
4604771,188,119,69,24,104,84,20,39,45,110,20,9.40
4604772,21,6,15,3,15,6,11,2,4,9,11,1.91
4604773,6,1,5,1,4,2,4,1,1,3,4,1.50
4604774,88,64,24,8,58,30,29,18,12,41,29,3.03
4604775,175,94,81,29,86,89,20,35,55,108,20,8.75
4604776,161,51,110,9,137,24,55,8,17,41,55,2.93
4604777,172,25,147,5,153,19,134,7,12,23,134,1.28
4604778,80,61,19,5,40,40,10,25,15,50,10,8.00
4604779,100,69,31,13,54,46,16,27,19,58,16,6.25
4604780,111,44,67,23,56,55,14,25,30,65,14,7.93
4604781,6,5,1,1,3,3,3,2,1,4,3,2.00
4604782,10,4,6,3,5,5,3,2,3,7,3,3.33
4604783,1,0,1,0,0,1,1,0,1,1,1,1.00
4604784,3,2,1,0,0,3,1,2,1,3,1,3.00
4604785,8,7,1,1,0,8,1,7,1,8,1,8.00
4604786,49,43,6,6,11,38,3,34,4,43,3,16.33
4604787,146,52,94,34,40,106,11,30,76,118,11,13.27
4604788,202,139,63,19,157,45,94,22,23,59,94,2.15
4604789,11,11,0,0,2,9,2,9,0,10,2,5.50
4604790,79,38,41,19,36,43,11,12,31,51,11,7.18
4604791,107,45,62,16,53,54,11,27,27,69,11,9.73
4604792,147,65,82,29,76,71,14,37,43,97,11,10.50
4604793,168,89,79,25,65,103,31,47,56,113,31,5.42
4604794,193,113,80,34,119,74,28,39,35,95,28,6.89
4604795,75,27,48,12,29,46,7,21,25,57,7,10.71
4604796,122,61,61,26,17,105,4,51,54,111,4,30.50
4604797,99,43,56,15,52,47,14,17,30,56,14,7.07
4604798,66,19,47,22,9,57,5,15,43,61,4,13.20
4604799,33,18,15,3,13,20,5,12,8,24,5,6.60
4604800,61,17,44,12,27,34,8,11,23,44,8,7.63
4604801,61,13,48,7,44,17,28,8,9,23,28,2.18
4604802,50,6,44,7,45,5,34,2,3,10,34,1.47
4604803,51,31,20,8,27,24,10,12,12,31,10,5.10
4604804,50,22,28,9,12,38,2,17,21,44,2,25.00
4604805,78,25,53,8,39,39,24,18,21,46,24,3.25
4604806,162,67,95,36,85,77,19,30,47,95,19,8.53
4604807,36,30,6,1,5,31,5,30,1,32,5,7.20
4604808,63,14,49,15,31,32,3,8,24,45,3,21.00
4604809,178,102,76,25,108,70,23,38,32,91,23,7.74
4604810,75,57,18,7,41,34,11,18,16,43,11,6.82
4604811,39,32,7,2,24,15,4,12,5,26,4,9.75
4604812,67,61,6,3,45,22,8,17,5,34,8,8.38
4604813,99,31,68,24,51,48,14,24,24,61,14,7.07
4604814,38,21,17,11,10,28,3,13,15,32,3,12.67
4604815,81,32,49,11,28,53,14,21,33,60,14,5.79
4604816,50,7,43,10,29,21,6,7,14,29,6,8.33
4604817,30,19,11,5,2,28,2,19,9,29,2,15.00
4604818,1,1,0,0,0,1,1,1,0,1,1,1.00
4604819,36,12,24,4,11,25,6,12,14,29,6,6.00
4604820,28,10,18,5,8,20,2,8,12,24,2,14.00
4604821,105,60,45,17,37,68,6,37,31,81,6,17.50
4604822,14,5,9,2,5,9,5,5,4,10,5,2.80
4604823,17,3,14,2,11,6,9,3,3,8,9,1.89
4604824,26,24,2,1,13,13,5,11,2,16,5,5.20
4604825,32,18,14,9,13,19,4,8,11,23,4,8.00
4604826,30,29,1,0,11,19,4,18,1,23,4,7.50
4604827,5,5,0,0,2,3,2,3,0,4,2,2.50
4604828,149,71,78,38,34,115,6,56,59,127,6,24.83
4604829,119,31,88,17,26,93,20,31,62,97,20,0.00
4604830,167,83,84,42,125,42,43,10,32,57,43,3.88
4604831,228,177,51,28,156,72,102,36,36,87,102,2.24
4604832,173,89,84,27,112,61,58,25,36,75,58,2.98
4604833,63,23,40,13,10,53,5,20,33,56,5,12.60
4604834,123,58,65,17,84,39,14,17,22,51,14,8.79
4604835,112,50,62,27,46,66,5,26,40,81,5,22.40
4604836,17,6,11,8,14,3,12,1,2,5,12,1.42
4604837,108,62,46,11,63,45,37,22,26,57,37,2.92
4604838,53,14,39,8,28,25,19,9,18,31,19,2.79
4604839,51,9,42,4,38,13,32,7,6,17,32,1.59
4604840,66,15,51,7,30,36,26,15,21,39,26,2.54
4604841,1,1,0,0,0,1,1,1,0,1,1,1.00
4604842,49,16,33,8,21,28,4,14,14,35,4,12.25
4604843,16,4,12,5,5,11,3,4,7,13,3,5.33
4604844,6,6,0,0,4,2,2,2,0,4,2,3.00
4604845,8,7,1,0,0,8,1,7,1,8,1,8.00
4604846,3,1,2,0,2,1,2,1,0,2,2,1.50
4604847,72,29,43,14,20,52,3,18,34,61,3,24.00
4604848,13,3,10,6,2,11,2,3,8,12,2,6.50
4604849,38,10,28,4,19,19,10,6,13,24,10,3.80
4604850,68,38,30,12,27,41,10,20,21,47,10,6.80
4604851,28,22,6,5,4,24,2,18,6,26,2,14.00
4604852,16,8,8,5,4,12,2,6,6,14,2,8.00
4604853,152,71,81,29,97,55,22,17,38,76,22,6.91
4604854,148,48,100,30,77,71,25,31,40,85,25,5.92
4604855,33,2,31,6,20,13,6,2,11,18,6,5.50
4604856,55,16,39,4,33,22,8,8,17,33,8,6.88
4604857,40,39,1,0,25,15,10,14,1,20,10,4.00
4604858,83,21,62,15,39,44,23,19,25,51,23,3.61
4604859,67,30,37,4,51,16,29,10,6,26,29,2.31
4604860,58,19,39,3,33,25,31,17,8,27,31,1.87
4604862,147,65,82,31,61,86,10,32,55,105,9,14.70
4604863,15,14,1,1,3,12,3,11,1,13,3,0.00
4604864,102,38,64,22,50,52,18,19,33,62,18,5.67
4604865,5,0,5,2,0,5,1,0,5,5,1,5.00
4604866,84,30,54,22,31,53,5,21,34,66,5,16.80
4604867,106,12,94,65,85,21,56,7,14,30,56,1.89
4604868,6,5,1,1,0,6,1,5,1,6,1,6.00
4604869,45,22,23,4,21,24,8,13,11,30,8,5.63
4604870,75,40,35,15,31,44,11,20,24,50,11,6.82
4604871,98,60,38,13,55,43,28,21,22,52,28,3.50
4604872,77,28,49,7,58,19,28,7,12,24,28,2.75
4604873,36,23,13,4,11,25,4,18,7,29,4,9.00
4604874,1,1,0,0,0,1,1,1,0,1,1,1.00
4604875,3,0,3,1,0,3,1,0,3,3,1,3.00
4604876,123,67,56,26,63,60,11,29,31,78,11,11.18
4604877,36,17,19,6,12,24,6,13,11,28,6,6.00
4604878,11,8,3,3,2,9,2,6,3,10,2,5.50
4604879,99,34,65,18,45,54,12,18,36,68,12,8.25
4604880,44,30,14,6,28,16,28,5,11,17,28,1.57
4604881,37,13,24,10,10,27,2,11,16,32,2,18.50
4604882,72,37,35,14,42,30,17,13,17,37,17,4.24
4604883,54,30,24,13,22,32,4,17,15,40,4,13.50
4604884,64,19,45,8,43,21,28,9,12,28,28,2.29
4604885,11,7,4,4,7,4,3,3,1,7,3,3.67
4604886,59,44,15,4,35,24,8,17,7,34,8,7.38
4604887,69,44,25,6,36,33,11,21,17,47,7,6.27
4604888,8,3,5,0,0,8,1,3,5,8,1,8.00
4604889,92,12,80,30,69,23,23,8,15,37,23,4.00
4604890,21,3,18,4,12,9,6,3,7,13,5,3.50
4604891,91,25,66,19,44,47,19,15,32,56,19,4.79
4604892,7,7,0,0,0,7,1,7,0,7,1,7.00
4604893,82,41,41,21,20,62,5,32,30,69,5,16.40
4604894,30,11,19,6,6,24,2,9,15,27,2,15.00
4604895,17,5,12,3,2,15,2,5,10,16,2,8.50
4604896,118,62,56,24,40,78,6,45,33,92,6,19.67
4604897,72,27,45,22,9,63,3,21,42,67,3,24.00
4604898,110,28,82,25,65,45,24,21,24,58,24,4.58
4604899,98,34,64,24,32,66,11,30,36,75,11,8.91
4604900,97,45,52,27,41,56,7,23,33,70,7,13.86
4604901,148,63,85,35,70,78,9,34,44,93,9,16.44
4604902,57,16,41,5,42,15,32,6,9,18,32,1.78
4604903,183,98,85,45,108,75,23,30,45,99,23,7.96
4604904,58,15,43,16,34,24,5,7,17,35,5,11.60
4604905,133,63,70,16,73,60,6,34,28,84,6,22.17
4604906,81,59,22,5,48,33,22,21,12,43,22,3.68
4604907,69,22,47,9,46,23,26,13,10,29,26,2.65
4604908,15,14,1,1,2,13,2,12,1,14,2,7.50
4604909,16,15,1,1,3,13,3,12,1,14,3,5.33
4604910,76,41,35,21,45,31,11,8,23,42,11,6.91
4604911,69,19,50,6,51,18,29,9,9,27,29,2.38
4604912,72,33,39,16,28,44,9,23,22,51,9,8.00
4604913,38,30,8,2,23,15,17,9,6,19,17,2.24
4604914,3,1,2,1,0,3,1,1,2,3,1,3.00
4604915,9,3,6,4,0,9,1,3,6,9,1,9.00
4604916,12,12,0,0,8,4,4,4,0,7,4,3.00
4604917,54,8,46,8,36,18,7,7,11,30,7,7.71
4604918,93,39,54,16,47,46,12,23,23,59,12,7.75
4604919,105,43,62,20,49,56,9,27,29,70,9,11.67
4604920,2,1,1,0,0,2,1,1,1,2,1,2.00
4604921,1,0,1,0,0,1,1,0,1,1,1,1.00
4604922,77,16,61,9,43,34,18,14,20,39,18,4.28
4604923,146,36,110,32,95,51,15,22,29,64,15,9.73
4604924,4,1,3,1,2,2,2,0,2,3,2,2.00
4604925,18,12,6,4,6,12,2,8,4,15,2,9.00
4604926,110,42,68,21,52,58,6,29,29,75,6,18.33
4604927,54,25,29,12,19,35,6,18,17,42,6,9.00
4604928,73,24,49,7,40,33,24,19,14,41,24,3.04
4604929,67,28,39,15,29,38,4,23,15,48,4,16.75
4604930,26,14,12,5,10,16,10,4,12,17,10,2.60
4604931,1,1,0,0,0,1,1,1,0,1,1,1.00
4604933,63,37,26,16,34,29,8,17,12,38,8,7.88
4604934,118,63,55,17,70,48,20,26,22,62,20,5.90
4604935,140,70,70,18,88,52,14,22,30,76,14,10.00
4604936,40,22,18,6,20,20,7,10,10,26,7,5.71
4604937,77,24,53,13,41,36,25,16,20,44,25,3.08
4604938,17,8,9,2,8,9,4,4,5,12,4,4.25
4604939,79,38,41,17,21,58,4,31,27,66,4,19.75
4604940,1,1,0,0,0,1,1,1,0,1,1,1.00
4604941,14,5,9,5,5,9,3,3,6,11,3,4.67
4604942,37,21,16,12,14,23,6,14,9,27,6,6.17
4604943,164,86,78,32,93,71,16,41,36,98,11,10.25
4604944,107,32,75,12,54,53,13,13,40,67,13,8.23
4604945,58,31,27,7,39,19,20,8,11,25,20,2.90
4604946,22,10,12,6,8,14,2,6,8,18,2,11.00
4604947,111,60,51,18,72,39,21,13,26,53,21,5.29
4604948,78,70,8,1,39,39,26,36,3,43,26,3.00
4604949,192,136,56,27,142,50,105,16,35,65,105,1.83
4604950,72,46,26,10,15,57,4,40,17,63,4,18.00
4604951,38,24,14,5,16,22,6,12,10,27,6,6.33
4604952,8,5,3,0,0,8,1,5,3,8,1,8.00
4604953,4,0,4,1,0,4,1,0,4,4,1,4.00
4604954,98,46,52,11,48,50,10,30,20,64,10,9.80
4604955,140,91,49,21,77,63,16,27,36,76,16,8.75
4604956,67,38,29,10,42,25,11,14,11,36,11,6.09
4604957,71,23,48,5,51,20,27,10,10,28,27,2.63
4604958,97,36,61,8,65,32,22,18,14,38,22,4.41
4604959,53,25,28,9,17,36,9,17,19,40,9,5.89
4604960,77,56,21,8,43,34,8,16,18,46,8,9.63
4604961,30,16,14,7,7,23,3,9,14,26,3,10.00
4604962,116,57,59,16,60,56,14,30,26,71,14,8.29
4604963,42,11,31,8,20,22,10,7,15,26,10,4.20
4604964,137,70,67,30,45,92,13,47,45,103,13,10.54
4604965,26,10,16,6,3,23,3,9,14,24,3,8.67
4604966,1,0,1,1,0,1,1,0,1,1,1,1.00
4604967,44,5,39,3,34,10,30,3,7,13,30,1.47
4604968,21,12,9,3,6,15,2,8,7,18,2,10.50
4604969,65,35,30,13,18,47,3,26,21,55,3,21.67
4604970,45,6,39,5,33,12,21,4,8,15,21,2.14
4604971,18,16,2,2,8,10,6,8,2,12,6,3.00
4604972,1,0,1,0,0,1,1,0,1,1,1,1.00
4604973,43,39,4,1,20,23,13,20,3,25,13,3.31
4604974,148,53,95,42,25,123,10,45,78,130,10,14.80
4604975,73,38,35,13,50,23,15,8,15,32,15,4.87
4604976,126,69,57,15,52,74,7,46,28,89,7,18.00
4604977,155,66,89,25,68,87,15,49,38,98,15,10.33
4604978,113,55,58,19,68,45,15,19,26,59,15,7.53
4604979,37,20,17,4,21,16,8,6,10,22,8,4.63
4604980,18,10,8,4,4,14,2,10,4,16,2,9.00
4604981,39,33,6,1,22,17,8,16,1,21,8,4.88
4604982,98,49,49,17,61,37,15,9,28,51,15,6.53
4604983,55,25,30,9,34,21,5,8,13,34,5,11.00
4604984,185,124,61,20,123,62,23,32,30,84,23,8.04
4604985,124,72,52,8,88,36,18,18,18,55,18,6.89
4604986,31,23,8,6,10,21,3,13,8,25,3,10.33
4604987,30,13,17,5,5,25,3,13,12,27,3,10.00
4604988,11,10,1,0,5,6,3,6,0,8,3,3.67
4604989,127,29,98,28,63,64,34,24,40,76,34,3.74
4604990,96,30,66,18,51,45,19,22,23,57,19,5.05
4604991,15,13,2,0,8,7,3,5,2,10,3,5.00
4604992,112,46,66,28,56,56,11,26,30,72,11,10.18
4604993,18,16,2,0,6,12,4,10,2,14,4,4.50
4604994,13,11,2,1,7,6,4,4,2,8,4,3.25
4604995,139,56,83,30,43,96,10,40,56,110,10,13.90
4604996,152,85,67,30,57,95,12,46,51,112,12,12.67
4604997,153,82,71,15,114,39,53,17,22,59,53,2.89
4604998,20,12,8,4,10,10,5,5,5,13,5,4.00
4604999,170,77,93,32,102,68,19,32,36,87,19,8.95
4605000,107,60,47,8,55,52,17,22,32,66,17,6.29
4605001,27,26,1,0,15,12,4,11,1,17,4,6.75
4605002,113,107,6,2,88,25,37,22,3,34,37,3.05
4605003,18,11,7,2,10,8,5,5,3,11,5,3.60
4605004,180,94,86,52,43,137,7,70,67,147,7,25.71
4605005,187,111,76,28,126,61,21,33,28,88,21,8.90
4605006,156,81,75,24,45,111,8,55,56,125,8,19.50
4605007,154,92,62,23,75,79,13,35,46,97,13,11.85
4605008,147,89,58,11,102,45,64,19,26,59,64,2.30
4605009,61,11,50,10,32,29,25,11,18,33,25,2.44
4605010,20,16,4,1,7,13,4,12,1,15,4,5.00
4605011,103,37,66,23,37,66,6,24,42,80,6,17.17
4605012,29,13,16,8,5,24,3,8,16,26,3,9.67
4605013,5,1,4,1,0,5,1,1,4,5,1,5.00
4605014,80,58,22,10,40,40,19,24,16,49,19,4.21
4605015,103,31,72,17,70,33,15,16,17,47,15,6.87
4605016,71,35,36,13,31,40,4,20,20,52,4,17.75
4605017,64,15,49,8,41,23,29,13,10,29,29,2.21
4605018,130,80,50,9,91,39,36,27,12,57,36,3.61
4605019,40,39,1,2,23,17,6,16,1,23,6,6.67
4605020,113,39,74,28,60,53,9,19,34,72,9,12.56
4605021,36,17,19,6,11,25,3,12,13,30,3,12.00
4605022,3,1,2,2,0,3,1,1,2,3,1,3.00
4605023,10,6,4,3,2,8,2,4,4,9,2,5.00
4605024,91,49,42,13,35,56,9,29,27,67,9,10.11
4605025,6,5,1,0,4,2,2,1,1,4,2,3.00
4605026,4,1,3,1,2,2,2,1,1,3,2,2.00
4605027,46,20,26,13,10,36,2,16,20,41,2,23.00
4605028,19,6,13,5,5,14,3,6,11,18,2,6.33
4605029,32,18,14,7,7,25,3,13,12,28,3,10.67
4605030,15,13,2,1,8,7,3,5,2,10,3,5.00
4605031,83,79,4,0,12,71,7,69,2,74,7,11.86
4605032,112,44,68,30,43,69,15,18,51,81,15,7.47
4605033,51,17,34,6,12,39,3,17,22,44,3,17.00
4605034,37,3,34,3,28,9,22,3,6,12,22,1.68
4605035,52,8,44,5,34,18,29,6,12,21,29,1.79
4605036,124,60,64,20,50,74,12,32,42,88,12,10.33
4605037,22,7,15,9,2,20,2,7,13,21,2,11.00
4605038,45,7,38,5,31,14,20,7,7,16,20,2.25
4605039,51,7,44,8,35,16,30,7,9,19,30,1.70
4605040,3,0,3,2,0,3,1,0,3,3,1,3.00
4605041,22,9,13,4,6,16,2,4,12,19,2,11.00
4605042,15,7,8,4,4,11,2,5,6,13,2,7.50
4605043,50,11,39,0,42,8,34,3,5,11,34,1.47
4605044,49,25,24,13,15,34,6,12,22,39,6,8.17
4605045,214,127,87,28,148,66,55,30,36,85,55,3.89
4605046,89,31,58,12,46,43,16,14,29,56,16,5.56
4605047,50,28,22,7,30,20,21,5,15,24,21,2.38
4605048,28,16,12,3,17,11,4,5,6,17,4,0.00
4605049,7,6,1,1,0,7,1,6,1,7,1,7.00
4605050,9,3,6,2,0,9,1,3,6,9,1,9.00
4605051,109,38,71,26,40,69,6,26,43,85,6,18.17
4605052,68,7,61,6,48,20,13,7,13,25,13,5.23
4605053,25,10,15,3,10,15,2,4,11,20,2,12.50
4605054,40,25,15,7,20,20,12,7,13,24,12,3.33
4605055,5,3,2,1,0,5,1,3,2,5,1,0.00
4605056,13,3,10,5,4,9,4,3,6,10,4,3.25
4605057,36,26,10,1,13,23,7,20,3,27,7,5.14
4605058,146,43,103,23,69,77,21,29,48,92,21,6.95
4605059,7,6,1,0,0,7,1,6,1,7,1,7.00
4605060,6,3,3,1,2,4,2,3,1,5,2,3.00
4605061,118,43,75,23,47,71,10,35,36,84,10,11.80
4605062,74,23,51,12,34,40,26,19,21,45,26,2.85
4605063,42,9,33,17,19,23,13,7,16,27,13,3.23
4605064,15,10,5,3,5,10,3,5,5,12,3,5.00
4605065,161,81,80,46,69,92,12,40,52,108,12,13.42
4605066,120,48,72,8,67,53,15,17,36,64,15,8.00
4605067,94,94,0,0,19,75,9,75,0,79,9,10.44
4605068,83,57,26,11,57,26,12,11,15,40,12,6.92
4605069,166,86,80,35,61,105,24,45,60,119,24,6.92
4605070,203,140,63,21,136,67,72,39,28,84,72,2.82
4605071,77,42,35,13,25,52,21,21,31,55,21,3.67
4605072,149,95,54,25,76,73,33,44,29,86,33,4.52
4605073,14,12,2,2,5,9,3,7,2,11,3,4.67
4605074,13,12,1,0,3,10,3,9,1,11,3,4.33
4605075,131,34,97,24,73,58,37,20,38,68,37,3.54
4605076,40,5,35,5,16,24,6,5,19,29,6,6.67
4605077,8,4,4,1,0,8,1,4,4,8,1,8.00
4605078,12,8,4,2,2,10,2,6,4,11,2,6.00
4605079,1,1,0,0,0,1,1,1,0,1,1,1.00
4605080,1,1,0,0,0,1,1,1,0,1,1,1.00
4605081,129,68,61,22,21,108,9,55,53,115,9,14.33
4605082,80,40,40,14,37,43,12,20,23,52,12,6.67
4605083,15,3,12,9,3,12,3,3,9,13,3,5.00
4605084,18,17,1,0,0,18,1,17,1,18,1,18.00
4605085,162,98,64,37,57,105,38,49,56,113,38,4.26
4605086,129,56,73,33,52,77,5,22,57,97,5,25.80
4605087,184,116,68,23,110,74,22,37,37,93,22,8.36
4605088,50,21,29,8,16,34,8,16,18,39,8,6.25
4605089,99,56,43,15,56,43,18,15,28,53,18,5.50
4605090,81,43,38,3,53,28,28,17,11,30,28,2.89
4605091,58,15,43,4,39,19,21,7,12,25,21,2.76
4605092,127,48,79,21,50,77,11,33,44,89,11,11.55
4605093,83,37,46,18,34,49,8,24,25,60,8,10.38
4605094,5,4,1,0,0,5,1,4,1,5,1,5.00
4605096,90,41,49,16,45,45,17,24,21,55,17,5.29
4605097,93,33,60,19,32,61,7,25,36,72,7,13.29
4605098,84,39,45,14,49,35,23,14,21,40,23,3.65
4605099,49,16,33,15,12,37,3,14,23,42,3,16.33
4605100,53,11,42,6,33,20,31,9,11,22,31,1.71
4605101,34,18,16,7,16,18,10,8,10,22,10,3.40
4605102,54,9,45,10,37,17,9,5,12,26,9,6.00
4605103,2,1,1,1,0,2,1,1,1,2,1,2.00
4605104,130,57,73,23,31,99,5,41,58,113,5,26.00
4605105,25,20,5,3,19,6,17,3,3,8,17,1.47
4605106,23,11,12,5,2,21,2,9,12,22,2,11.50
4605107,77,49,28,11,36,41,9,23,19,51,9,8.56
4605108,13,9,4,2,0,13,1,9,4,13,1,13.00
4605109,6,5,1,0,2,4,2,3,1,5,2,3.00
4605110,216,143,73,27,95,121,14,79,42,145,14,15.43
4605111,147,75,72,17,75,72,18,42,30,88,18,8.17
4605112,20,7,13,1,7,13,3,5,8,16,3,6.67
4605113,53,8,45,3,28,25,23,8,17,28,23,2.30
4605114,89,41,48,8,46,43,17,25,18,53,17,5.24
4605115,70,41,29,14,31,39,8,21,18,51,8,8.75
4605116,164,91,73,27,100,64,28,38,26,84,28,5.86
4605117,111,34,77,11,63,48,18,9,39,66,18,6.17
4605118,93,53,40,8,75,18,44,7,11,25,44,2.11
4605119,6,5,1,1,4,2,4,1,1,3,4,1.50
4605120,102,52,50,20,37,65,6,31,34,79,6,17.00
4605121,112,61,51,17,42,70,13,35,35,79,13,8.62
4605122,52,19,33,9,26,26,10,10,16,32,10,5.20
4605123,73,20,53,8,40,33,25,14,19,37,25,2.92
4605124,42,42,0,0,31,11,20,11,0,16,20,2.10
4605125,66,15,51,17,23,43,5,7,36,52,5,13.20
4605126,52,19,33,7,32,20,23,10,10,24,23,2.26
4605127,7,2,5,4,0,7,1,2,5,7,1,7.00
4605128,101,70,31,7,62,39,15,24,15,53,15,6.73
4605129,48,30,18,7,20,28,3,17,11,36,3,16.00
4605130,68,57,11,6,50,18,15,12,6,29,15,4.53
4605131,150,84,66,15,83,67,17,34,33,88,17,8.82
4605132,47,24,23,5,8,39,4,20,19,42,4,11.75
4605133,57,13,44,5,36,21,27,8,13,26,27,2.11
4605134,21,8,13,8,4,17,2,5,12,19,2,10.50
4605135,120,40,80,18,60,60,14,24,37,75,14,8.57
4605136,60,33,27,6,29,31,14,14,17,37,14,4.29
4605137,6,5,1,1,0,6,1,5,1,6,1,6.00
4605138,32,17,15,4,14,18,3,9,9,24,3,10.67
4605139,43,24,19,7,9,34,5,17,17,37,5,8.60
4605140,55,11,44,3,35,20,29,7,13,23,29,1.90
4605141,30,16,14,2,12,18,4,10,8,22,4,7.50
4605142,68,16,52,6,45,23,26,8,15,28,26,2.62
4605143,6,6,0,0,0,6,1,6,0,6,1,6.00
4605144,6,6,0,0,2,4,2,4,0,5,2,3.00
4605145,105,48,57,22,43,62,6,26,36,77,6,17.50
4605146,186,98,88,26,64,122,14,66,56,135,14,13.29
4605147,46,24,22,8,37,9,20,7,2,14,20,2.30
4605148,230,179,51,12,77,153,29,116,37,167,29,7.93
4605149,45,45,0,0,12,33,3,33,0,37,3,15.00
4605150,79,18,61,17,38,41,4,14,27,54,4,19.75
4605151,12,5,7,2,0,12,1,5,7,12,1,12.00
4605152,18,13,5,1,5,13,3,10,3,15,3,6.00
4605153,81,31,50,9,46,35,23,17,18,45,23,3.52
4605154,20,20,0,0,5,15,5,15,0,16,5,4.00
4605155,93,33,60,15,54,39,17,10,29,51,17,5.47
4605156,91,38,53,18,39,52,14,24,28,60,14,6.50
4605157,30,14,16,5,5,25,3,9,16,27,3,10.00
4605158,104,47,57,19,56,48,18,17,31,55,18,5.78
4605159,45,24,21,10,19,26,8,10,16,31,8,5.63
4605160,1,0,1,1,0,1,1,0,1,1,1,1.00
4605161,135,72,63,29,68,67,14,26,41,85,14,9.64
4605162,131,95,36,20,95,36,52,25,11,44,52,2.52
4605163,126,84,42,12,86,40,24,16,24,53,24,5.25
4605164,23,12,11,3,11,12,3,5,7,17,3,7.67
4605165,92,56,36,14,52,40,25,20,20,46,25,3.68
4605166,13,10,3,1,8,5,5,2,3,7,5,2.60

==> figs/results/E2O_after.csv <==
Block ID,Block Size,Value Txns,SC Txns,ERC20 Transfers,Storage: Conflicts,Storage: Independent Txns,Longest Conflict Chain,Independent Value Txs,Storage: Independent SC Txs,Conflict Families,Most Danced Conflict Family Size,Block Size / Chain
15537394,80,23,57,1,51,29,34,21,18,43,32,2.35
15537395,29,7,22,0,17,12,17,7,7,15,15,1.71
15537396,170,30,140,0,135,35,126,30,6,39,125,1.35
15537397,148,13,135,3,128,20,119,12,8,24,119,1.24
15537398,211,41,170,3,145,66,96,41,35,82,96,2.20
15537399,156,23,133,0,114,42,87,23,25,53,84,1.79
15537400,178,32,146,5,123,55,95,32,29,70,95,1.87
15537401,70,14,56,0,49,21,32,13,10,28,30,2.19
15537402,168,41,127,2,106,62,40,38,33,80,37,4.20
15537403,40,3,37,0,27,13,16,3,11,18,15,2.50
15537404,110,30,80,1,70,40,25,28,16,53,24,4.40
15537405,167,37,130,7,107,60,34,32,32,71,31,4.91
15537406,113,35,78,0,57,56,23,33,30,70,23,4.91
15537407,57,28,29,1,13,44,4,28,17,49,4,14.25
15537408,161,83,78,1,29,132,17,82,50,138,17,9.47
15537409,284,154,130,6,78,206,29,152,69,231,26,9.79
15537410,5,4,1,1,0,5,1,4,1,5,1,5.00
15537411,122,74,48,2,26,96,10,74,23,104,9,12.20
15537412,166,81,85,5,51,115,17,78,41,125,14,9.76
15537413,208,89,119,11,72,136,28,87,54,153,25,7.43
15537414,16,5,11,1,6,10,6,5,5,11,6,2.67
15537415,273,88,185,7,149,124,54,79,54,148,51,5.06
15537416,45,11,34,1,9,36,4,11,25,39,4,11.25
15537417,131,46,85,4,38,93,23,44,49,99,23,5.70
15537418,119,35,84,3,55,64,17,35,38,81,14,7.00
15537419,140,24,116,3,79,61,55,23,48,77,47,2.55
15537420,69,14,55,1,37,32,23,14,24,41,17,3.00
15537421,173,49,124,6,88,85,44,48,54,114,35,3.93
15537422,104,22,82,4,42,62,10,22,48,78,7,10.40
15537423,97,26,71,3,35,62,8,26,36,69,8,12.13
15537424,151,33,118,5,65,86,13,30,71,114,13,11.62
15537425,38,14,24,2,12,26,3,12,14,31,3,12.67
15537426,95,28,67,6,43,52,8,26,29,67,7,11.88
15537427,189,39,150,7,107,82,50,38,49,98,34,3.78
15537428,41,9,32,1,18,23,6,9,16,31,6,6.83
15537429,96,21,75,5,47,49,14,18,33,61,14,6.86
15537430,200,35,165,2,116,84,62,35,59,107,49,3.23
15537431,100,14,86,3,50,50,29,14,44,64,26,3.45
15537432,79,16,63,5,36,43,20,14,37,58,14,3.95
15537433,52,20,32,3,11,41,4,19,22,45,4,13.00
15537434,60,19,41,2,26,34,11,17,24,48,3,5.45
15537435,34,10,24,2,4,30,2,10,22,33,2,17.00
15537436,102,27,75,4,47,55,13,23,39,70,12,7.85
15537437,115,36,79,1,50,65,36,35,31,72,36,3.19
15537438,78,24,54,3,31,47,12,24,23,53,12,6.50
15537439,134,27,107,3,76,58,33,23,41,74,32,4.06
15537440,18,7,11,0,2,16,2,7,11,18,1,9.00
15537441,146,33,113,2,101,45,87,26,30,62,78,1.68
15537442,103,32,71,4,33,70,14,28,51,86,6,7.36
15537443,138,44,94,10,38,100,14,44,61,115,10,9.86
15537444,43,8,35,4,14,29,5,8,21,34,5,8.60
15537445,145,26,119,14,110,35,80,20,30,57,65,1.81
15537446,214,49,165,27,98,116,18,36,86,142,16,11.89
15537447,40,8,32,6,13,27,5,8,20,32,4,8.00
15537448,85,15,70,18,40,45,16,15,34,54,16,5.31
15537449,241,90,151,21,114,127,68,88,55,155,55,3.54
15537450,31,11,20,6,2,29,2,11,18,30,2,15.50
15537451,94,21,73,11,40,54,24,21,36,64,21,3.92
15537452,140,38,102,9,82,58,26,16,47,76,21,5.38
15537453,26,7,19,0,5,21,5,6,15,22,5,5.20
15537455,240,51,189,12,152,88,93,48,40,111,93,2.58
15537456,197,15,182,4,145,52,137,14,66,84,109,1.44
15537457,199,45,154,11,97,102,43,43,63,117,40,4.63
15537458,102,32,70,3,52,50,22,23,37,67,14,4.64
15537459,47,12,35,2,16,31,8,12,20,35,8,5.88
15537460,110,35,75,6,46,64,12,17,50,76,12,9.17
15537461,213,35,178,1,156,57,133,26,106,148,45,1.60
15537462,62,23,39,1,9,53,6,23,31,56,6,10.33
15537463,180,38,142,10,110,70,49,27,56,97,44,3.67
15537464,50,9,41,1,26,24,13,9,21,35,7,3.85
15537465,102,24,78,5,51,51,37,23,35,65,30,2.76
15537466,41,5,36,0,6,35,4,5,30,37,4,10.25
15537467,205,29,176,4,157,48,129,24,96,131,45,1.59
15537468,120,29,91,9,51,69,25,20,61,88,17,4.80
15537469,163,34,129,8,91,72,58,33,44,83,51,2.81
15537470,35,12,23,1,12,23,6,6,18,27,6,5.83
15537471,106,31,75,10,40,66,19,28,39,76,18,5.58
15537472,15,3,12,2,7,8,3,3,5,11,3,5.00
15537473,128,20,108,4,69,59,29,16,44,73,29,4.41
15537474,32,11,21,3,6,26,3,11,16,29,3,10.67
15537475,94,16,78,6,47,47,18,15,35,57,18,5.22
15537476,148,25,123,11,57,91,13,23,75,110,10,11.38
15537477,7,3,4,0,0,7,1,3,4,7,1,7.00
15537478,114,24,90,5,61,53,49,23,30,58,49,2.33
15537479,155,38,117,41,86,69,13,23,52,93,12,11.92
15537480,186,41,145,56,134,52,22,17,43,77,22,8.45
15537481,153,38,115,43,89,64,10,23,43,85,10,15.30
15537482,53,14,39,8,27,26,6,9,21,37,5,8.83
15537483,77,28,49,9,30,47,9,17,31,55,8,8.56
15537484,102,25,77,2,52,50,18,17,34,60,17,5.67
15537485,103,28,75,6,46,57,7,17,49,78,6,14.71
15537486,86,22,64,3,39,47,18,15,40,61,10,4.78
15537487,176,61,115,4,90,86,30,35,57,107,18,5.87
15537488,102,28,74,4,51,51,19,16,38,62,19,5.37
15537489,113,38,75,4,50,63,16,19,48,75,16,7.06
15537490,94,36,58,4,47,47,16,14,45,67,16,5.88
15537491,221,57,164,7,151,70,99,24,47,85,99,2.23
15537492,13,3,10,0,7,6,5,3,3,8,5,2.60
15537493,273,86,187,8,148,125,30,34,98,155,28,9.10
15537494,42,14,28,4,9,33,4,10,23,36,4,10.50
15537495,75,24,51,4,30,45,14,12,33,50,14,5.36
15537496,119,37,82,10,64,55,12,15,48,76,11,9.92
15537497,61,20,41,3,18,43,7,16,32,53,3,8.71
15537498,197,41,156,3,98,99,50,27,75,119,49,3.94
15537499,159,24,135,6,99,60,71,14,49,72,71,2.24
15537500,118,38,80,6,57,61,14,18,47,73,14,8.43
15537501,228,48,180,7,140,88,81,22,67,100,81,2.81
15537502,131,40,91,5,62,69,18,20,51,82,17,7.28
15537503,17,1,16,3,2,15,2,1,14,16,2,8.50
15537504,145,20,125,8,48,97,19,20,82,112,14,7.63
15537505,189,11,178,3,142,47,123,9,38,56,123,1.54
15537506,146,41,105,4,74,72,30,24,54,86,27,4.87
15537507,101,13,88,6,43,58,29,10,49,65,28,3.48
15537508,184,38,146,11,106,78,74,29,52,89,74,2.49
15537509,122,30,92,17,70,52,31,13,40,63,31,3.94
15537510,160,51,109,16,108,52,50,18,36,65,50,3.20
15537511,74,21,53,8,51,23,20,4,19,30,20,3.70
15537512,201,25,176,12,167,34,126,6,28,43,126,1.60
15537513,286,76,210,16,168,118,76,23,100,134,76,3.76
15537514,270,63,207,35,178,92,62,31,74,116,62,4.35
15537515,6,0,6,2,0,6,1,0,6,6,1,6.00
15537516,130,29,101,25,78,52,17,21,36,70,15,7.65
15537517,168,23,145,28,107,61,34,15,50,79,34,4.94
15537518,272,27,245,53,200,72,51,21,57,97,51,5.33
15537519,205,31,174,43,150,55,35,12,45,71,35,5.86
15537520,139,39,100,23,90,49,22,16,33,58,22,6.32
15537521,226,22,204,43,148,78,50,11,68,91,49,4.52
15537522,166,30,136,37,127,39,27,8,31,48,27,6.15
15537523,134,25,109,30,109,25,36,7,18,35,36,3.72
15537524,79,8,71,14,49,30,14,8,22,37,14,5.64
15537525,155,22,133,40,94,61,29,17,45,71,23,5.34
15537526,125,18,107,31,81,44,23,13,32,56,23,5.43
15537527,155,34,121,29,97,58,16,14,44,70,16,9.69
15537528,148,32,116,30,99,49,19,11,39,59,19,7.79
15537529,5,0,5,1,4,1,4,0,1,2,4,1.25
15537530,298,46,252,73,200,98,38,31,68,122,38,7.84
15537531,176,34,142,40,120,56,28,16,41,69,28,6.29
15537532,214,44,170,51,152,62,28,15,47,77,28,7.64
15537533,53,6,47,5,27,26,9,6,20,32,9,5.89
15537534,149,29,120,34,95,54,30,14,40,64,30,4.97
15537535,225,30,195,49,154,71,38,16,57,88,38,5.92
15537536,35,29,6,2,29,6,29,1,5,7,29,1.21
15537537,251,30,221,46,162,89,50,24,70,109,50,5.02
15537538,51,36,15,3,42,9,36,0,9,12,36,1.42
15537539,262,44,218,48,161,101,50,38,65,117,50,5.24
15537541,161,34,127,20,99,62,21,14,59,86,21,7.67
15537542,131,18,113,23,83,48,34,16,32,59,34,3.85
15537543,202,48,154,34,118,84,38,26,61,101,38,5.32
15537544,41,5,36,8,22,19,14,5,15,23,14,2.93
15537545,217,94,123,18,158,59,64,18,46,76,64,3.39
15537546,243,50,193,32,154,89,62,23,67,102,62,3.92
15537547,126,30,96,21,85,41,23,10,31,52,23,5.48
15537548,52,2,50,13,33,19,13,2,17,26,13,4.00
15537549,240,35,205,43,162,78,49,27,52,98,49,4.90
15537550,136,21,115,10,112,24,75,4,20,32,75,1.81
15537551,493,253,240,38,417,76,231,17,66,96,231,2.13
15537552,60,5,55,11,37,23,14,5,20,32,14,4.29
15537553,69,10,59,11,39,30,16,7,23,37,16,4.31
15537554,315,70,245,43,215,100,70,29,77,132,70,4.50
15537555,62,9,53,13,31,31,11,9,24,39,11,5.64
15537556,217,47,170,37,148,69,47,25,53,91,47,4.62
15537557,63,18,45,5,43,20,13,3,17,31,13,4.85
15537558,186,22,164,33,128,58,40,9,60,84,34,4.65
15537559,149,32,117,19,82,67,22,17,51,81,21,6.77
15537560,226,28,198,24,153,73,74,24,60,93,65,3.05
15537561,294,55,239,38,192,102,97,41,73,129,89,3.03
15537562,117,25,92,18,80,37,24,7,34,50,18,4.88
15537563,48,2,46,3,29,19,10,2,19,26,10,4.80
15537564,146,26,120,16,94,52,33,23,33,67,33,4.42
15537565,252,41,211,27,165,87,61,29,66,113,61,4.13
15537566,659,473,186,33,571,88,443,33,62,110,443,1.49
15537567,47,5,42,7,23,24,11,5,20,30,11,4.27
15537568,199,51,148,34,109,90,33,28,64,105,33,6.03
15537569,75,27,48,5,51,24,24,4,20,29,24,3.13
15537570,213,36,177,27,126,87,42,25,64,109,37,5.07
15537571,54,22,32,8,28,26,16,5,21,30,16,3.38
15537572,237,53,184,18,166,71,58,26,55,96,46,4.09
15537573,185,38,147,25,108,77,46,28,53,96,42,4.02
15537574,103,14,89,19,53,50,15,14,38,61,15,6.87
15537575,66,22,44,6,33,33,10,8,25,41,10,6.60
15537576,167,45,122,10,106,61,19,19,44,82,19,8.79
15537577,194,45,149,30,122,72,34,29,47,93,33,5.71
15537578,152,33,119,17,95,57,21,17,42,75,21,7.24
15537579,146,35,111,15,92,54,21,18,37,72,21,6.95
15537580,80,13,67,6,56,24,31,9,15,32,31,2.58
15537581,217,45,172,21,145,72,48,31,44,92,45,4.52
15537582,260,61,199,38,180,80,66,37,55,111,57,3.94
15537583,125,21,104,17,72,53,21,17,40,69,21,5.95
15537584,132,34,98,17,65,67,20,22,48,86,20,6.60
15537585,56,15,41,8,27,29,14,5,24,33,14,4.00
15537586,119,31,88,14,51,68,19,21,48,78,19,6.26
15537587,118,19,99,15,66,52,20,13,44,70,20,5.90
15537588,142,25,117,13,80,62,21,12,56,83,21,6.76
15537589,153,37,116,15,97,56,33,18,40,79,33,4.64
15537590,223,42,181,17,139,84,43,30,64,112,43,5.19
15537591,67,22,45,9,33,34,9,8,26,41,9,7.44
15537592,168,34,134,19,114,54,46,11,53,78,37,3.65
15537593,307,49,258,23,187,120,91,29,101,145,91,3.37
15537594,9,2,7,1,2,7,2,2,5,8,2,4.50
15537595,165,51,114,21,97,68,33,20,49,81,33,5.00
15537596,297,61,236,45,200,97,54,34,70,128,54,5.50
15537597,74,20,54,4,43,31,18,4,27,36,18,4.11
15537598,209,56,153,32,124,85,36,28,63,109,36,5.81
15537599,156,35,121,7,108,48,45,11,44,66,38,3.47
15537600,79,6,73,3,44,35,20,6,30,41,20,3.95
15537601,210,52,158,22,145,65,56,33,40,93,56,3.75
15537603,163,52,111,25,101,62,32,20,44,82,32,5.09
15537604,116,33,83,9,54,62,24,30,38,75,24,4.83
15537606,292,86,206,35,172,120,82,41,82,145,82,3.56
15537607,195,46,149,12,114,81,49,24,57,93,49,3.98
15537608,58,17,41,8,30,28,6,7,21,40,6,9.67
15537609,136,21,115,23,78,58,34,20,39,69,34,4.00
15537610,205,45,160,31,124,81,35,27,57,105,35,5.86
15537611,49,10,39,6,24,25,8,5,23,33,8,6.13
15537612,164,35,129,13,98,66,30,19,51,84,28,5.47
15537613,145,23,122,19,74,71,27,13,62,88,24,5.37
15537614,151,40,111,15,83,68,22,14,56,80,22,6.86
15537615,176,35,141,21,97,79,34,24,56,97,34,5.18
15537616,115,19,96,12,53,62,23,14,50,73,23,5.00
15537617,110,12,98,16,57,53,27,10,43,63,27,4.07
15537618,94,22,72,19,54,40,22,12,28,53,22,4.27
15537619,201,44,157,25,119,82,46,26,58,101,46,4.37
15537620,95,62,33,1,76,19,58,6,13,23,58,1.64
15537621,258,69,189,31,157,101,63,33,71,123,63,4.10
15537622,8,4,4,1,2,6,2,2,4,7,2,4.00
15537623,129,31,98,16,58,71,24,23,49,83,24,5.38
15537624,170,39,131,19,105,65,29,21,47,88,29,5.86
15537625,262,64,198,18,164,98,68,35,65,119,68,3.85
15537626,146,46,100,43,94,52,21,11,43,72,21,6.95
15537627,82,31,51,24,62,20,27,2,20,30,27,3.04
15537628,229,78,151,56,167,62,34,19,49,91,34,6.74
15537629,246,61,185,45,170,76,41,23,56,105,41,6.00
15537630,100,23,77,11,46,54,22,21,35,63,22,4.55
15537631,68,23,45,5,39,29,18,8,21,34,18,3.78
15537632,255,61,194,27,139,116,64,43,73,133,64,3.98
15537633,57,19,38,2,29,28,12,7,21,37,12,4.75
15537634,115,15,100,14,60,55,27,10,47,68,27,4.26
15537635,303,90,213,28,181,122,51,42,87,151,51,5.94
15537636,12,0,12,1,6,6,2,0,10,11,2,6.00
15537637,233,56,177,14,137,96,57,25,71,117,57,4.09
15537638,62,3,59,2,47,15,17,3,12,22,17,3.65
15537639,231,66,165,21,140,91,46,24,69,115,46,5.02
15537640,176,52,124,17,113,63,37,19,46,85,37,4.76
15537641,64,22,42,2,33,31,14,9,22,37,14,4.57
15537642,158,60,98,9,97,61,36,22,40,76,36,4.39
15537643,250,98,152,21,183,67,47,19,49,95,47,5.32
15537644,138,31,107,12,72,66,35,22,44,79,35,3.94
15537645,257,100,157,19,158,99,47,40,59,124,47,5.47
15537646,128,49,79,9,68,60,26,29,33,71,26,4.92
15537647,172,54,118,14,104,68,39,21,49,83,39,4.41
15537648,100,55,45,2,67,33,40,10,25,41,40,2.50
15537649,7,1,6,1,0,7,1,1,6,7,1,7.00
15537650,364,93,271,34,240,124,78,38,96,165,78,4.67
15537651,160,32,128,14,68,92,28,30,65,103,28,5.71
15537652,179,36,143,13,93,86,26,25,73,115,25,6.88
15537653,201,44,157,14,143,58,42,15,48,81,42,4.79
15537654,299,93,206,25,192,107,61,45,73,135,57,4.90
15537655,190,52,138,12,116,74,36,26,55,93,36,5.28
15537656,41,11,30,3,30,11,11,1,11,17,11,3.73
15537657,287,84,203,26,188,99,64,30,75,131,64,4.48
15537658,138,55,83,14,82,56,30,18,38,68,30,4.60
15537659,9,4,5,1,3,6,3,4,2,7,3,3.00
15537660,804,655,149,12,712,92,443,24,69,110,443,1.81
15537661,64,17,47,11,22,42,11,14,28,48,11,5.82
15537662,169,44,125,10,86,83,40,29,55,97,40,4.23
15537663,69,25,44,4,37,32,17,8,24,36,17,4.06
15537664,145,38,107,14,76,69,23,20,54,91,23,6.30
15537665,145,35,110,11,67,78,36,32,47,91,36,4.03
15537666,212,51,161,20,105,107,51,45,64,124,51,4.16
15537667,121,18,103,19,57,64,29,13,53,74,29,4.17
15537668,155,43,112,15,72,83,32,28,58,94,32,4.84
15537669,2,1,1,1,0,2,1,1,1,2,1,2.00
15537670,276,56,220,33,180,96,107,23,76,118,107,2.58
15537672,344,82,262,27,220,124,88,42,89,159,88,3.91
15537673,109,15,94,14,59,50,34,14,39,62,34,3.21
15537674,604,415,189,17,509,95,372,37,63,125,372,1.62
15537675,162,47,115,11,88,74,32,25,51,87,32,5.06
15537676,51,6,45,2,19,32,7,6,28,38,7,7.29
15537677,30,3,27,2,16,14,4,1,15,21,4,7.50
15537678,191,31,160,44,95,96,46,18,78,112,46,4.15
15537679,127,24,103,20,68,59,27,13,46,70,27,4.70
15537680,267,77,190,41,168,99,45,38,65,128,45,5.93
15537681,174,42,132,32,91,83,44,23,60,95,44,3.95
15537682,15,4,11,4,5,10,3,4,6,12,3,5.00
15537683,222,46,176,36,124,98,58,36,63,115,58,3.83
15537684,63,16,47,19,38,25,13,4,21,29,13,4.85
15537685,136,35,101,21,76,60,22,16,51,85,22,6.18
15537686,179,23,156,14,107,72,38,21,56,88,38,4.71
15537687,109,17,92,13,53,56,32,17,39,62,32,3.41
15537688,158,48,110,9,96,62,37,31,33,75,37,4.27
15537690,320,63,257,28,177,143,73,46,98,169,73,4.38
15537691,83,19,64,9,43,40,28,13,27,46,28,2.96
15537692,224,60,164,21,130,94,42,34,67,120,42,5.33
15537693,70,11,59,2,35,35,24,10,25,41,24,2.92
15537694,186,48,138,16,102,84,43,30,58,99,43,4.33
15537695,127,33,94,15,57,70,29,20,50,81,29,4.38
15537696,55,12,43,6,20,35,9,12,23,39,9,6.11
15537697,219,70,149,28,134,85,47,33,56,102,47,4.66
15537698,155,31,124,15,73,82,45,25,59,93,45,3.44
15537699,153,52,101,17,101,52,28,15,39,69,28,5.46
15537700,320,94,226,21,229,91,54,33,60,112,54,5.93
15537701,48,5,43,7,17,31,13,5,26,33,13,3.69
15537702,167,50,117,15,101,66,50,16,50,75,50,3.34
15537703,143,26,117,14,70,73,33,24,53,87,33,4.33
15537704,182,58,124,12,106,76,38,27,55,98,38,4.79
15537705,148,50,98,14,87,61,25,20,51,82,25,5.92
15537706,349,63,286,34,223,126,122,28,99,150,122,2.86
15537707,78,27,51,2,41,37,18,12,25,42,18,4.33
15537708,158,31,127,21,86,72,26,20,56,92,26,6.08
15537709,256,74,182,26,150,106,50,34,79,136,50,5.12
15537710,49,16,33,3,17,32,11,10,22,34,11,4.45
15537711,107,28,79,13,62,45,20,18,31,62,20,5.35
15537712,204,55,149,21,119,85,35,21,67,104,35,5.83
15537713,113,36,77,14,69,44,19,18,29,62,19,5.95
15537714,205,23,182,20,114,91,57,22,80,113,57,3.60
15537715,182,39,143,11,103,79,50,21,59,90,50,3.64
15537716,247,51,196,24,151,96,67,28,72,118,67,3.69
15537717,69,14,55,8,37,32,14,8,24,41,14,4.93
15537718,155,47,108,16,82,73,30,24,54,90,30,5.17
15537719,218,59,159,19,109,109,36,38,73,133,36,6.06
15537720,74,28,46,9,42,32,15,6,29,42,15,4.93
15537721,157,39,118,18,69,88,22,25,63,102,22,7.14
15537722,289,64,225,29,181,108,54,34,75,139,54,5.35
15537723,70,11,59,8,39,31,15,6,27,38,13,4.67
15537724,367,133,234,21,269,98,82,45,60,120,82,4.48
15537725,116,67,49,8,92,24,43,5,22,35,43,2.70
15537726,235,131,104,13,173,62,97,28,35,74,97,2.42
15537727,101,20,81,10,46,55,16,20,36,65,15,6.31
15537728,160,39,121,15,90,70,31,20,51,84,31,5.16
15537729,186,66,120,27,109,77,30,28,49,94,30,6.20
15537730,154,28,126,14,75,79,33,25,57,92,33,4.67
15537731,158,45,113,24,92,66,27,16,52,84,27,5.85
15537732,157,26,131,24,80,77,37,17,60,89,37,4.24
15537733,228,55,173,26,120,108,41,36,83,134,41,5.56
15537734,131,15,116,16,55,76,30,15,61,86,30,4.37
15537735,96,28,68,12,47,49,16,18,33,59,16,6.00
15537737,308,64,244,24,179,129,38,43,91,158,38,8.11
15537738,259,46,213,13,139,120,82,28,94,139,81,3.16
15537739,235,51,184,26,138,97,38,33,65,112,38,6.18
15537740,152,35,117,12,103,49,28,13,40,67,28,5.43
15537741,155,20,135,12,99,56,42,15,43,71,42,3.69
15537742,71,19,52,9,37,34,12,9,25,42,12,5.92
15537743,143,29,114,19,84,59,33,17,50,82,33,4.33
15537744,158,39,119,17,92,66,23,18,49,82,23,6.87
15537745,252,66,186,16,149,103,43,34,74,126,43,5.86
15537746,81,21,60,24,58,23,23,6,18,34,23,3.52
15537747,237,61,176,24,142,95,50,26,73,115,50,4.74
15537748,150,38,112,9,89,61,27,15,50,80,27,5.56
15537749,122,76,46,12,78,44,47,13,33,57,47,2.60
15537750,260,56,204,27,154,106,40,29,90,136,40,6.50
15537752,287,54,233,33,145,142,37,40,108,169,37,7.76
15537753,344,109,235,25,248,96,50,33,69,127,50,6.88
15537755,287,56,231,20,161,126,52,35,96,149,52,5.52
15537756,159,18,141,11,113,46,35,9,38,60,35,4.54
15537757,118,15,103,7,79,39,36,4,44,56,27,3.28
15537758,167,35,132,16,127,40,26,11,30,59,26,6.42
15537759,168,38,130,16,109,59,36,25,45,87,18,4.67
15537760,272,82,190,25,151,121,42,42,81,144,42,6.48
15537761,35,5,30,2,24,11,18,5,8,15,18,1.94
15537762,434,266,168,14,386,48,235,10,48,73,235,1.85
15537763,365,199,166,33,271,94,130,33,61,115,130,2.81
15537764,41,17,24,0,21,20,9,6,14,23,9,4.56
15537765,142,25,117,15,95,47,40,10,40,60,40,3.55
15537766,162,76,86,19,109,53,37,20,33,72,37,4.38
15537767,251,51,200,62,150,101,49,36,73,128,49,5.12
15537768,172,80,92,10,132,40,20,12,31,60,20,8.60
15537769,64,10,54,4,37,27,16,10,18,34,16,4.00
15537770,257,70,187,17,172,85,72,30,63,108,72,3.57
15537771,55,18,37,2,32,23,14,6,18,28,14,3.93
15537772,173,29,144,27,97,76,26,20,56,88,26,6.65
15537774,342,93,249,48,222,120,51,45,78,152,51,6.71
15537775,148,45,103,16,79,69,27,26,46,88,27,5.48
15537776,353,92,261,100,221,132,41,39,98,167,41,8.61
15537777,126,48,78,21,86,40,35,11,29,52,35,3.60
15537778,526,199,327,152,436,90,132,31,60,117,132,3.98
15537779,260,104,156,33,178,82,47,41,48,104,46,5.53
15537780,220,84,136,26,148,72,30,28,47,100,30,7.33
15537781,13,7,6,3,4,9,4,3,6,10,4,3.25
15537782,224,70,154,21,140,84,43,24,66,107,43,5.21
15537783,247,106,141,18,154,93,47,43,54,119,47,5.26
15537784,72,22,50,9,40,32,14,11,21,39,14,5.14
15537785,191,74,117,29,128,63,38,28,37,87,38,5.03
15537786,196,43,153,22,130,66,39,12,56,82,39,5.03
15537787,151,34,117,17,78,73,18,18,56,83,18,8.39
15537788,142,39,103,21,93,49,27,11,39,67,27,5.26
15537789,163,39,124,18,103,60,39,13,47,74,39,4.18
15537790,94,28,66,19,64,30,16,11,19,37,16,5.88
15537791,153,44,109,33,92,61,31,22,39,74,31,4.94
15537792,176,40,136,25,83,93,28,31,65,113,28,6.29
15537793,186,47,139,23,97,89,34,28,61,102,34,5.47
15537794,35,4,31,1,28,7,16,2,5,11,16,2.19
15537795,118,30,88,13,49,69,23,22,50,80,23,5.13
15537796,307,80,227,42,183,124,64,45,83,160,64,4.80
15537797,10,4,6,3,3,7,3,4,3,8,3,3.33
15537798,187,52,135,23,105,82,31,22,63,104,31,6.03
15537799,254,81,173,38,174,80,55,26,58,107,55,4.62
15537800,38,3,35,6,17,21,14,3,18,23,14,2.71
15537801,123,27,96,22,42,81,19,21,62,91,19,6.47
15537802,335,56,279,112,220,115,54,32,85,143,54,6.20
15537803,62,15,47,12,55,7,30,0,7,10,30,2.07
15537804,130,40,90,17,64,66,28,26,40,82,28,4.64
15537805,145,27,118,6,94,51,56,12,41,60,56,2.59
15537806,120,25,95,12,58,62,25,21,41,73,25,4.80
15537807,260,66,194,25,166,94,64,31,66,118,64,4.06
15537808,166,37,129,19,93,73,27,23,51,91,27,6.15
15537809,155,33,122,15,98,57,35,11,46,68,35,4.43
15537810,62,19,43,3,33,29,17,14,15,35,17,3.65
15537811,166,55,111,1,107,59,32,24,38,79,32,5.19
15537812,177,45,132,27,114,63,30,26,39,83,30,5.90
15537813,186,25,161,12,100,86,25,22,66,101,25,7.44
15537814,178,45,133,28,106,72,36,23,50,93,36,4.94
15537815,52,19,33,6,19,33,14,16,17,36,14,3.71
15537816,328,68,260,27,209,119,44,43,78,168,44,7.45
15537817,56,12,44,6,24,32,16,10,24,38,16,3.50
15537818,151,47,104,14,77,74,21,27,47,86,21,7.19
15537819,265,88,177,16,177,88,39,31,62,110,39,6.79
15537820,55,14,41,10,29,26,14,10,17,32,14,3.93
15537821,199,52,147,28,135,64,28,23,45,90,28,7.11
15537822,297,91,206,27,171,126,52,45,82,151,52,5.71
15537823,36,8,28,10,20,16,7,7,9,21,7,5.14
15537824,226,64,162,29,129,97,41,27,75,117,41,5.51
15537825,61,9,52,11,36,25,12,3,24,34,10,5.08
15537826,152,39,113,16,91,61,39,17,44,78,39,3.90
15537827,176,42,134,21,110,66,44,19,48,82,44,4.00
15537828,226,64,162,26,117,109,50,40,69,126,50,4.52
15537829,140,21,119,12,74,66,26,17,50,76,26,5.38
15537830,152,41,111,19,96,56,29,14,45,73,29,5.24
15537831,54,11,43,6,22,32,16,8,24,35,16,3.38
15537832,144,21,123,15,78,66,28,21,45,76,28,5.14
15537834,332,84,248,63,205,127,55,39,90,160,55,6.04
15537835,132,18,114,22,64,68,28,13,55,80,28,4.71
15537836,131,22,109,16,71,60,29,14,50,76,29,4.52
15537837,160,40,120,18,97,63,38,21,42,75,38,4.21
15537838,123,21,102,10,67,56,26,13,43,65,26,4.73
15537839,163,64,99,14,103,60,31,23,39,74,31,5.26
15537840,263,71,192,31,150,113,53,36,83,139,53,4.96
15537841,87,15,72,8,31,56,16,13,43,60,16,5.44
15537842,92,36,56,4,64,28,16,10,19,38,16,5.75
15537843,350,93,257,38,210,140,90,46,97,171,90,3.89
15537844,156,33,123,16,76,80,27,18,66,92,27,5.78
15537845,109,31,78,18,70,39,22,18,22,51,22,4.95
15537846,143,27,116,12,75,68,20,9,61,81,20,7.15
15537847,81,26,55,4,54,27,20,6,21,32,20,4.05
15537848,119,20,99,21,69,50,16,18,34,64,16,7.44
15537849,194,57,137,29,117,77,29,22,56,98,29,6.69
15537850,36,6,30,5,19,17,12,6,11,21,12,3.00
15537851,189,32,157,40,108,81,33,26,56,99,33,5.73
15537852,128,42,86,14,71,57,27,14,43,68,27,4.74
15537853,146,27,119,14,92,54,27,15,39,66,27,5.41
15537854,164,56,108,15,115,49,32,15,35,75,32,5.13
15537855,229,55,174,36,137,92,43,32,62,118,43,5.33
15537856,148,59,89,5,86,62,23,31,38,83,23,6.43
15537857,108,42,66,9,56,52,21,23,31,65,21,5.14
15537858,173,56,117,26,82,91,31,30,61,103,31,5.58
15537859,140,39,101,18,69,71,24,26,47,86,24,5.83
15537861,304,57,247,39,177,127,68,45,88,161,68,4.47
15537862,281,72,209,31,179,102,54,35,67,130,54,5.20
15537863,164,27,137,23,97,67,41,13,54,86,41,4.00
15537864,105,36,69,8,48,57,17,21,36,65,17,6.18
15537865,76,14,62,8,38,38,20,9,31,48,20,3.80
15537866,276,78,198,45,178,98,41,31,71,134,41,6.73
15537867,57,20,37,4,17,40,11,18,22,44,11,5.18
15537868,126,39,87,9,69,57,23,27,30,65,23,5.48
15537869,235,87,148,19,138,97,37,43,65,131,37,6.35
15537870,72,23,49,8,41,31,9,13,20,44,9,8.00
15537871,218,58,160,20,129,89,39,36,55,110,39,5.59
15537872,1,0,1,0,0,1,1,0,1,1,1,1.00
15537873,314,83,231,35,210,104,91,36,68,126,91,3.45
15537874,294,76,218,29,166,128,43,47,90,156,35,6.84
15537875,58,24,34,6,39,19,22,5,17,27,22,2.64
15537876,181,45,136,29,88,93,22,29,69,110,22,8.23
15537877,310,72,238,31,171,139,66,56,86,162,66,4.70
15537878,107,29,78,14,62,45,17,12,35,55,17,6.29
15537879,126,28,98,11,68,58,20,21,41,78,20,6.30
15537880,259,103,156,22,185,74,29,33,49,131,23,8.93
15537881,43,9,34,3,20,23,8,9,14,29,8,5.38
15537882,125,35,90,14,61,64,19,15,49,76,19,6.58
15537883,245,80,165,26,145,100,31,45,59,131,31,7.90
15537884,73,17,56,4,44,29,16,8,21,35,16,4.56
15537886,340,109,231,42,194,146,48,62,93,187,48,7.08
15537887,129,45,84,6,61,68,21,27,41,74,21,6.14
15537888,231,60,171,24,118,113,37,41,76,135,37,6.24
15537889,81,32,49,5,53,28,23,7,21,33,23,3.52
15537890,160,65,95,17,92,68,38,26,43,82,38,4.21
15537891,215,82,133,32,132,83,26,32,55,107,25,8.27
15537892,135,25,110,16,79,56,25,19,41,72,25,5.40
15537893,237,68,169,24,143,94,31,32,67,121,31,7.65
15537894,122,35,87,19,69,53,20,13,42,66,20,6.10
15537895,19,8,11,3,12,7,7,1,6,10,7,2.71
15537896,160,38,122,20,83,77,27,17,60,92,27,5.93
15537897,112,24,88,17,51,61,16,19,42,72,16,7.00
15537898,249,53,196,38,149,100,40,30,74,131,40,6.23
15537899,84,14,70,8,40,44,16,14,32,54,16,5.25
15537900,53,12,41,2,25,28,11,8,20,32,11,4.82
15537901,209,39,170,35,120,89,40,28,61,108,40,5.23
15537902,68,27,41,7,37,31,5,10,21,42,5,13.60
15537903,161,30,131,28,92,69,23,23,48,88,23,7.00
15537904,269,63,206,41,167,102,43,29,77,134,43,6.26
15537905,9,4,5,1,0,9,1,4,5,9,1,9.00
15537906,223,29,194,24,155,68,101,20,50,83,101,2.21

==> figs/results/E2O_before.csv <==
Block ID,Block Size,Value Txns,SC Txns,ERC20 Transfers,Storage: Conflicts,Storage: Independent Txns,Longest Conflict Chain,Independent Value Txs,Storage: Independent SC Txs,Conflict Families,Most Danced Conflict Family Size,Block Size / Chain
15536879,35,8,27,2,8,27,3,7,21,31,3,11.67
15536880,333,177,156,9,180,153,107,52,102,175,107,3.11
15536881,56,16,40,4,9,47,3,11,36,51,3,18.67
15536882,11,2,9,1,2,9,2,2,9,11,1,5.50
15536883,367,109,258,43,212,155,49,37,118,195,49,7.49
15536884,486,244,242,29,205,281,18,129,155,318,18,27.00
15536885,259,125,134,21,175,84,16,14,70,111,16,16.19
15536886,366,123,243,48,185,181,34,45,137,215,34,10.76
15536887,51,12,39,2,14,37,3,7,30,43,3,17.00
15536888,193,61,132,16,72,121,24,23,98,138,24,8.04
15536889,75,18,57,4,32,43,17,8,35,48,17,4.41
15536890,199,34,165,18,88,111,39,29,87,129,39,5.10
15536891,110,47,63,13,55,55,20,11,44,62,20,5.50
15536892,317,135,182,46,173,144,46,33,113,163,46,6.89
15536893,75,28,47,8,26,49,9,10,39,55,9,8.33
15536894,268,92,176,25,136,132,35,39,96,156,35,7.66
15536895,238,102,136,20,76,162,18,69,93,181,18,13.22
15536896,296,77,219,19,99,197,16,38,166,220,16,18.50
15536897,304,64,240,10,65,239,15,44,195,255,15,20.27
15536898,158,66,92,13,76,82,16,17,65,97,16,9.88
15536899,72,44,28,6,34,38,16,12,26,41,16,4.50
15536900,15,4,11,1,2,13,2,2,11,14,2,7.50
15536901,35,18,17,6,20,15,14,3,12,19,14,2.50
15536902,158,37,121,18,42,116,10,21,95,127,10,15.80
15536903,79,45,34,2,22,57,16,25,34,62,16,4.94
15536904,8,2,6,0,0,8,1,2,6,8,1,8.00
15536905,145,51,94,8,53,92,21,26,67,104,21,6.90
15536906,197,89,108,13,88,109,20,30,79,123,20,9.85
15536907,103,40,63,7,59,44,16,9,35,52,16,6.44
15536908,240,57,183,15,193,47,141,14,33,53,141,1.70
15536909,198,49,149,10,55,143,16,40,103,154,16,12.38
15536910,35,7,28,8,16,19,7,6,13,23,7,5.00
15536911,239,68,171,11,91,148,19,31,117,162,19,12.58
15536912,195,47,148,10,80,115,32,22,93,128,32,6.09
15536913,131,41,90,7,35,96,16,23,73,101,16,8.19
15536914,309,171,138,15,194,115,64,21,96,129,64,4.83
15536915,412,232,180,9,250,162,126,40,123,183,126,3.27
15536916,491,413,78,5,310,181,256,125,56,190,256,1.92
15536917,403,240,163,12,276,127,117,28,103,153,117,3.44
15536918,172,80,92,7,108,64,19,12,54,81,19,9.05
15536919,99,78,21,0,88,11,65,1,11,18,65,1.52
15536920,118,29,89,14,35,83,6,17,67,95,6,19.67
15536921,129,60,69,8,43,86,16,33,53,99,16,8.06
15536922,74,29,45,3,25,49,16,8,41,53,16,4.63
15536923,266,117,149,10,88,178,16,71,107,195,16,16.63
15536924,60,27,33,2,22,38,16,11,27,41,16,3.75
15536925,108,45,63,7,36,72,16,19,53,79,16,6.75
15536926,310,96,214,14,150,160,45,32,137,192,38,6.89
15536927,212,112,100,8,62,150,16,77,76,166,16,13.25
15536928,236,88,148,24,105,131,46,33,100,149,46,5.13
15536929,26,4,22,3,7,19,3,4,15,22,3,8.67
15536930,153,69,84,15,87,66,22,26,42,86,21,6.95
15536931,367,154,213,19,162,205,62,56,149,228,62,5.92
15536932,314,113,201,21,127,187,46,47,141,209,46,6.83
15536933,252,61,191,26,71,181,8,33,151,204,8,31.50
15536934,83,57,26,2,48,35,48,10,25,36,48,1.73
15536935,157,42,115,16,60,97,11,20,77,111,11,14.27
15536936,172,63,109,13,82,90,24,20,70,102,24,7.17
15536937,28,10,18,3,4,24,4,8,16,25,4,7.00
15536938,76,19,57,5,25,51,11,10,41,55,11,6.91
15536940,83,19,64,3,16,67,5,14,53,72,5,16.60
15536941,267,108,159,19,74,193,10,82,111,216,10,26.70
15536942,64,37,27,6,33,31,24,8,23,36,24,2.67
15536943,213,68,145,16,84,129,13,29,102,154,13,16.38
15536944,42,7,35,4,10,32,3,7,25,36,3,14.00
15536945,14,3,11,2,0,14,1,3,11,14,1,14.00
15536946,70,30,40,6,28,42,19,10,32,46,19,3.68
15536947,154,36,118,9,33,121,12,28,94,132,11,12.83
15536948,292,102,190,57,115,177,28,53,124,191,28,10.43
15536949,178,47,131,11,54,124,6,25,99,139,6,29.67
15536951,291,66,225,42,131,160,25,25,135,192,25,11.64
15536952,87,20,67,3,21,66,4,12,54,75,4,21.75
15536953,229,101,128,13,127,102,66,21,81,118,66,3.47
15536954,358,165,193,23,198,160,115,34,128,183,115,3.11
15536955,45,27,18,3,26,19,17,6,13,24,17,2.65
15536956,77,41,36,6,28,49,22,16,33,53,22,3.50
15536957,451,248,203,35,277,174,105,41,137,200,105,4.30
15536958,21,19,2,0,0,21,1,19,2,21,1,21.00
15536959,142,88,54,8,88,54,45,14,40,62,45,3.16
15536961,494,373,121,13,375,119,277,33,88,135,277,1.78
15536962,254,238,16,4,233,21,223,8,13,25,223,1.14
15536963,408,207,201,19,147,261,63,129,132,283,63,6.48
15536964,116,41,75,8,43,73,16,9,64,79,16,7.25
15536965,132,44,88,7,39,93,16,18,75,103,16,8.25
15536966,244,145,99,16,95,149,57,81,68,159,57,4.28
15536967,120,55,65,4,47,73,16,25,48,82,16,7.50
15536968,308,74,234,37,103,205,8,48,157,235,8,38.50
15536969,330,103,227,23,114,216,24,55,163,240,24,13.75
15536970,119,19,100,9,46,73,10,14,66,92,10,11.90
15536971,6,2,4,0,2,4,2,0,4,5,2,3.00
15536972,40,12,28,3,7,33,3,10,23,36,3,13.33
15536973,255,96,159,11,132,123,37,25,98,142,37,6.89
15536974,82,24,58,23,23,59,6,12,47,65,6,13.67
15536975,381,184,197,56,231,150,103,24,126,178,103,3.70
15536976,447,181,266,124,292,155,63,42,115,178,63,7.10
15536977,66,31,35,6,26,40,20,9,31,44,20,3.30
15536978,88,48,40,8,45,43,16,18,25,57,16,5.50
15536979,426,238,188,22,259,167,128,39,129,197,128,3.33
15536980,449,241,208,30,273,176,167,42,135,206,167,2.69
15536981,239,114,125,15,115,124,32,41,84,142,32,7.47
15536982,11,7,4,1,4,7,4,3,4,8,4,2.75
15536983,148,85,63,10,75,73,47,18,55,78,47,3.15
15536984,169,50,119,12,57,112,13,22,90,124,13,13.00
15536985,247,59,188,32,91,156,13,40,121,184,13,19.00
15536986,332,68,264,27,102,230,26,55,175,255,26,12.77
15536987,200,69,131,16,92,108,16,33,75,125,16,12.50
15536988,18,6,12,2,4,14,2,4,10,16,2,9.00
15536989,283,94,189,19,113,170,24,48,126,197,24,11.79
15536990,9,2,7,0,2,7,2,2,5,8,2,4.50
15536991,303,80,223,27,135,168,16,50,122,209,16,18.94
15536992,302,110,192,15,130,172,61,39,135,193,61,4.95
15536993,221,34,187,20,82,139,16,27,112,154,16,13.81
15536994,86,21,65,5,26,60,8,15,45,67,8,10.75
15536995,97,20,77,4,26,71,5,13,59,80,4,19.40
15536996,167,105,62,6,25,142,10,94,48,148,10,16.70
15536997,238,189,49,3,187,51,160,11,40,57,160,1.49
15536998,545,413,132,18,420,125,340,30,97,143,340,1.60
15536999,43,31,12,2,29,14,24,4,10,17,24,1.79
15537000,322,118,204,27,153,169,38,44,129,197,38,8.47
15537001,131,25,106,13,23,108,5,21,87,116,5,26.20
15537002,66,33,33,8,32,34,16,11,25,43,16,4.13
15537003,109,27,82,5,30,79,6,20,62,92,6,18.17
15537004,400,215,185,21,57,343,9,203,140,359,9,44.44
15537005,18,5,13,3,3,15,3,2,13,16,3,6.00
15537006,140,30,110,8,50,90,9,23,69,107,9,15.56
15537007,43,6,37,2,21,22,11,6,22,32,5,3.91
15537008,346,157,189,16,97,249,21,127,126,270,21,16.48
15537009,21,4,17,1,5,16,3,4,12,18,3,7.00
15537010,148,52,96,18,55,93,16,29,64,108,16,9.25
15537011,206,61,145,13,86,120,18,29,93,143,18,11.44
15537012,97,21,76,7,30,67,16,5,62,72,16,6.06
15537013,34,15,19,4,18,16,8,3,13,20,8,4.25
15537014,159,60,99,30,78,81,23,14,67,96,23,6.91
15537015,242,156,86,16,166,76,118,24,52,89,118,2.05
15537016,117,75,42,13,76,41,24,17,26,57,24,4.88
15537017,336,117,219,20,91,245,18,111,135,265,18,18.67
15537018,244,59,185,14,109,135,24,17,122,157,24,10.17
15537019,85,21,64,11,22,63,4,11,52,71,4,21.25
15537020,110,33,77,13,38,72,10,13,59,79,10,11.00
15537021,239,107,132,17,132,107,50,28,83,127,50,4.78
15537022,167,56,111,6,57,110,13,39,72,121,12,12.85
15537023,41,15,26,10,18,23,3,8,17,33,2,13.67
15537024,247,80,167,51,120,127,34,34,93,143,34,7.26
15537025,36,22,14,2,18,18,6,5,13,24,6,6.00
15537026,5,4,1,0,0,5,1,4,1,5,1,5.00
15537027,184,48,136,21,73,111,15,20,91,128,15,12.27
15537028,214,99,115,14,98,116,28,29,94,136,28,7.64
15537029,463,272,191,25,198,265,85,127,139,291,85,5.45
15537030,200,54,146,22,92,108,28,26,88,130,22,7.14
15537031,75,26,49,9,29,46,11,17,33,56,8,6.82
15537032,284,66,218,24,109,175,20,32,145,198,20,14.20
15537033,270,104,166,30,105,165,26,49,116,190,26,10.38
15537034,170,19,151,10,111,59,83,10,51,69,83,2.05
15537035,99,24,75,12,30,69,7,11,58,78,7,14.14
15537036,59,19,40,5,21,38,3,13,28,49,3,19.67
15537037,346,138,208,21,167,179,49,51,132,210,49,7.06
15537038,430,206,224,47,231,199,90,50,150,227,90,4.78
15537040,26,4,22,3,0,26,1,4,22,26,1,26.00
15537041,44,25,19,1,24,20,17,5,15,22,17,2.59
15537042,132,37,95,11,46,86,8,18,70,99,8,16.50
15537043,424,272,152,23,288,136,180,36,100,156,180,2.36
15537044,80,72,8,3,68,12,62,4,8,16,62,1.29
15537045,465,298,167,23,330,135,258,30,109,156,258,1.80
15537046,455,248,207,23,102,353,13,226,128,384,13,35.00
15537047,290,99,191,17,126,164,57,29,135,187,57,5.09
15537048,238,109,129,16,0,0,0,0,0,0,0,0.00
15537049,20,11,9,1,12,8,8,2,6,11,8,2.50
15537050,263,78,185,26,99,164,15,36,129,188,15,17.53
15537051,27,15,12,2,9,18,9,6,12,19,9,3.00
15537052,110,62,48,10,35,75,27,35,40,80,27,4.07
15537053,141,42,99,13,45,96,12,27,69,108,12,11.75
15537054,22,6,16,2,0,22,1,6,16,22,1,22.00
15537055,197,99,98,23,115,82,63,13,69,97,63,3.13
15537056,295,146,149,28,142,153,72,43,110,170,72,4.10
15537057,170,58,112,18,79,91,29,20,75,112,29,5.86
15537058,111,48,63,7,47,64,28,13,51,72,28,3.96
15537059,343,278,65,12,287,56,202,11,46,67,202,1.70
15537060,444,203,241,33,262,182,135,37,156,227,135,3.29
15537061,338,191,147,18,203,135,75,32,106,164,75,4.51
15537063,250,164,86,11,149,101,72,33,68,112,72,3.47
15537064,10,3,7,1,0,10,1,3,7,10,1,10.00
15537065,258,138,120,15,141,117,49,31,86,137,49,5.27
15537066,455,219,236,27,257,198,122,53,152,238,122,3.73
15537067,335,178,157,29,195,140,56,34,109,167,56,5.98
15537069,38,21,17,0,19,19,13,4,15,22,13,2.92
15537070,142,68,74,13,72,70,38,16,56,81,38,3.74
15537071,60,33,27,2,33,27,19,2,25,30,19,3.16
15537072,404,123,281,47,149,255,30,82,183,303,19,13.47
15537073,318,162,156,32,81,237,9,143,97,267,9,35.33
15537075,331,93,238,33,201,130,58,30,105,164,58,5.71
15537076,289,60,229,12,76,213,19,41,172,227,19,15.21
15537077,352,90,262,25,145,207,19,49,165,244,19,18.53
15537078,710,534,176,27,596,114,500,24,92,143,500,1.42
15537079,291,80,211,24,136,155,21,31,125,185,21,13.86
15537080,223,63,160,9,96,127,20,32,95,143,20,11.15
15537081,31,11,20,1,12,19,4,3,16,23,4,7.75
15537082,308,52,256,30,154,154,62,33,125,183,62,4.97
15537083,146,54,92,12,63,83,16,19,64,91,16,9.13
15537084,120,117,3,0,0,120,1,117,3,120,1,0.00
15537085,61,16,45,8,13,48,11,16,32,50,11,5.55
15537086,30,3,27,8,3,27,3,3,24,28,3,10.00
15537087,321,117,204,19,106,215,23,88,128,241,23,13.96
15537088,113,36,77,8,41,72,12,21,51,82,12,9.42
15537089,186,89,97,34,77,109,48,33,76,121,48,3.88
15537090,207,108,99,50,145,62,64,11,51,78,64,3.23
15537091,188,45,143,41,73,115,17,23,92,130,17,11.06
15537092,74,21,53,5,13,61,3,18,43,66,3,24.67
15537093,271,94,177,12,112,159,25,35,128,177,25,10.84
15537094,99,48,51,11,57,42,24,14,34,58,24,4.13
15537095,333,108,225,17,88,245,22,84,164,266,21,15.14
15537096,22,16,6,2,13,9,10,3,6,11,10,2.20
15537097,290,80,210,22,98,192,52,71,126,209,47,5.58
15537098,127,32,95,5,37,90,9,19,74,102,9,14.11
15537099,195,34,161,18,64,131,14,19,114,151,14,13.93
15537100,115,29,86,13,31,84,10,27,60,94,9,11.50
15537101,173,33,140,17,75,98,39,28,72,111,39,4.44
15537102,18,11,7,1,3,15,3,8,7,16,3,6.00
15537103,32,5,27,2,6,26,2,5,21,29,2,16.00
15537104,233,63,170,22,70,163,16,42,121,181,16,14.56
15537105,173,59,114,12,65,108,24,25,86,125,24,7.21
15537106,209,46,163,14,81,128,16,26,103,144,16,13.06
15537107,369,164,205,18,132,237,30,100,143,270,30,12.30
15537108,217,80,137,23,124,93,37,17,76,106,37,5.86
15537109,30,8,22,2,4,26,2,8,20,29,2,15.00
15537110,156,51,105,23,83,73,24,17,60,90,24,6.50
15537111,121,20,101,14,42,79,13,15,65,89,13,9.31
15537112,5,2,3,0,0,5,1,2,3,5,1,5.00
15537113,141,33,108,10,41,100,9,23,77,114,9,15.67
15537114,805,682,123,12,567,238,495,158,80,250,495,1.63
15537115,226,58,168,15,73,153,15,49,107,172,15,15.07
15537116,173,56,117,12,54,119,6,47,73,138,6,28.83
15537117,124,26,98,12,34,90,6,21,69,101,6,20.67
15537118,248,50,198,15,120,128,68,36,94,149,68,3.65
15537119,281,54,227,22,86,195,24,47,150,218,24,11.71
15537120,56,23,33,3,20,36,16,5,31,39,16,3.50
15537121,46,6,40,4,9,37,4,6,31,40,4,11.50
15537122,113,17,96,20,33,80,6,13,67,91,6,18.83
15537123,190,75,115,17,70,120,16,41,83,137,16,11.88
15537124,304,76,228,27,108,196,21,42,154,218,21,14.48
15537125,291,103,188,15,124,167,20,49,119,193,20,14.55
15537126,114,23,91,6,32,82,6,13,69,91,6,19.00
15537127,10,6,4,0,3,7,3,3,4,8,3,3.33
15537128,401,154,247,31,154,247,18,70,179,272,18,22.28
15537129,116,59,57,4,44,72,16,23,49,82,16,7.25
15537130,125,34,91,13,33,92,7,19,73,105,7,17.86
15537131,70,36,34,5,26,44,16,11,33,47,16,4.38
15537132,236,128,108,7,62,174,17,86,88,183,17,13.88
15537135,140,58,82,11,64,76,19,19,57,88,19,7.37
15537136,77,32,45,3,34,43,16,2,41,47,16,4.81
15537137,412,187,225,15,136,276,16,124,152,303,16,25.75
15537138,19,6,13,0,6,13,4,4,9,15,4,4.75
15537139,48,28,20,1,39,9,22,6,3,11,22,2.18
15537140,206,98,108,14,122,84,64,12,72,100,64,3.22
15537141,202,58,144,16,74,128,16,26,103,145,16,12.63
15537142,168,54,114,13,73,95,17,20,77,113,17,9.88
15537143,16,5,11,1,5,11,3,1,10,13,3,5.33
15537144,98,36,62,12,52,46,17,9,37,57,17,5.76
15537145,52,23,29,3,25,27,16,7,20,31,16,3.25
15537146,196,44,152,16,74,122,16,16,110,147,16,12.25
15537147,27,11,16,2,4,23,2,11,12,25,2,13.50
15537148,25,19,6,1,18,7,18,1,6,8,18,1.39
15537149,41,13,28,1,7,34,3,13,21,37,3,13.67
15537150,306,173,133,17,192,114,74,24,90,127,74,4.14
15537151,176,101,75,12,95,81,24,24,59,97,24,7.33
15537153,48,37,11,4,32,16,16,5,11,18,16,3.00
15537154,317,87,230,13,141,176,44,42,140,202,42,7.20
15537155,782,663,119,10,580,202,500,126,78,219,500,1.56
15537156,190,89,101,5,105,85,45,9,78,96,45,4.22
15537157,295,73,222,22,132,163,19,36,130,197,19,15.53
15537158,383,197,186,14,254,129,144,18,115,157,144,2.66
15537159,253,129,124,6,178,75,74,14,62,91,74,3.42
15537160,25,10,15,0,7,18,3,6,12,21,3,8.33
15537161,47,41,6,2,40,7,16,2,5,11,16,2.94
15537162,69,37,32,17,42,27,20,9,18,32,20,3.45
15537163,258,165,93,15,168,90,60,23,69,106,60,4.30
15537164,491,377,114,10,161,330,66,253,77,345,66,7.44
15537165,164,84,80,5,103,61,58,8,53,71,58,2.83
15537166,140,58,82,7,75,65,19,7,58,78,19,7.37
15537167,323,106,217,32,195,128,64,20,113,161,64,5.05
15537168,176,73,103,5,91,85,32,19,68,97,32,5.50
15537169,31,5,26,0,18,13,16,3,10,15,16,1.94
15537171,126,59,67,11,48,78,16,23,55,85,16,7.88
15537172,213,80,133,13,120,93,29,14,84,118,29,7.34
15537173,131,57,74,1,73,58,16,6,52,68,16,8.19
15537174,10,3,7,1,2,8,2,2,6,9,2,5.00
15537175,350,125,225,14,116,234,26,91,144,256,25,13.46
15537176,267,90,177,16,111,156,22,31,128,179,22,12.14
15537177,204,94,110,8,101,103,40,19,84,113,40,5.10
15537178,172,114,58,5,116,56,51,18,38,64,51,3.37
15537179,69,32,37,4,29,40,16,8,32,44,16,4.31
15537180,146,70,76,6,70,76,16,15,61,85,16,9.13
15537181,137,66,71,7,61,76,17,26,50,81,17,8.06
15537182,125,63,62,7,55,70,26,29,41,78,26,4.81
15537183,110,45,65,5,49,61,16,9,54,71,16,6.88
15537184,235,61,174,15,92,143,20,26,119,162,20,11.75
15537185,300,78,222,8,163,137,50,22,118,163,50,6.00
15537186,241,106,135,11,94,147,16,59,88,162,16,15.06
15537187,3,1,2,0,2,1,2,0,1,2,2,1.50
15537188,360,124,236,18,173,187,34,42,148,217,34,10.59
15537189,247,69,178,37,90,157,18,36,122,179,18,13.72
15537190,326,149,177,17,194,132,75,25,112,154,75,4.35
15537191,79,30,49,2,35,44,16,10,34,51,16,4.94
15537192,100,40,60,8,33,67,19,19,48,73,19,5.26
15537193,78,50,28,1,57,21,25,6,18,29,25,3.12
15537194,179,61,118,13,74,105,36,20,86,117,36,4.97
15537195,236,84,152,7,108,128,36,29,100,142,36,6.56
15537196,46,13,33,5,21,25,9,2,23,30,9,5.11
15537197,205,113,92,4,34,171,7,109,62,181,7,29.29
15537198,310,116,194,12,157,153,62,44,114,176,62,5.00
15537199,308,207,101,5,186,122,140,55,77,141,140,2.20
15537200,46,11,35,3,16,30,4,9,21,37,4,11.50
15537201,69,12,57,4,43,26,17,8,23,39,14,4.06
15537202,286,75,211,8,86,200,16,44,162,222,16,17.88
15537203,11,2,9,2,3,8,3,1,7,9,3,3.67
15537204,286,181,105,11,69,217,49,125,92,226,49,5.84
15537205,359,116,243,19,138,221,27,65,157,255,27,13.30
15537207,147,42,105,8,47,100,13,21,80,112,13,11.31
15537208,42,15,27,3,17,25,5,5,20,30,5,8.40
15537209,133,42,91,11,51,82,32,8,74,90,32,4.16
15537210,38,8,30,2,5,33,3,5,30,36,3,12.67
15537211,466,307,159,33,352,114,278,22,95,136,278,1.68
15537212,469,224,245,71,205,264,98,112,153,288,98,4.79
15537213,232,83,149,12,85,147,24,31,116,162,24,9.67
15537214,11,0,11,0,0,11,1,0,11,11,1,11.00
15537215,152,41,111,14,46,106,17,18,88,116,17,8.94
15537216,9,0,9,0,2,7,2,0,7,8,2,4.50
15537217,207,67,140,17,98,109,22,23,88,127,22,9.41
15537218,91,18,73,8,37,54,9,10,46,64,8,10.11
15537219,176,61,115,7,86,90,24,18,75,105,24,7.33
15537220,10,5,5,1,4,6,4,1,5,7,4,2.50
15537221,12,1,11,1,0,12,1,1,11,12,1,12.00
15537222,109,36,73,8,38,71,17,11,60,76,17,6.41
15537223,334,137,197,35,159,175,53,75,102,194,53,6.30
15537224,191,57,134,14,88,103,20,18,85,117,20,9.55
15537225,234,55,179,5,93,141,29,42,103,158,25,8.07
15537226,38,9,29,2,11,27,4,6,21,31,4,9.50
15537227,256,54,202,16,104,152,36,23,136,177,29,7.11
15537228,222,57,165,9,89,133,16,25,110,155,16,13.88
15537229,284,43,241,21,119,165,44,32,146,202,23,6.45
15537230,274,34,240,8,99,175,31,25,154,200,31,8.84
15537231,162,50,112,3,80,82,16,31,51,99,16,10.13
15537232,77,21,56,1,24,53,6,12,41,60,6,12.83
15537233,194,66,128,7,100,94,23,17,77,108,23,8.43
15537234,196,45,151,15,83,113,21,20,93,133,21,9.33
15537235,37,4,33,1,7,30,5,2,28,32,5,7.40
15537236,57,25,32,1,27,30,18,7,23,35,18,3.17
15537237,258,52,206,14,83,175,24,38,140,196,24,10.75
15537239,85,24,61,2,40,45,16,8,37,49,16,5.31
15537240,31,11,20,3,6,25,2,9,16,28,2,15.50
15537241,245,16,229,6,219,26,205,12,14,32,205,1.20
15537242,225,2,223,1,217,8,212,2,7,12,212,1.06
15537243,234,6,228,1,223,11,217,6,5,14,217,1.08
15537244,558,226,332,4,319,239,296,226,15,248,296,1.89
15537245,527,37,490,6,414,113,324,27,187,244,209,1.63
15537246,332,61,271,10,115,217,16,38,180,241,16,20.75
15537247,86,26,60,6,36,50,14,8,42,58,14,6.14
15537248,171,29,142,8,45,126,11,25,102,138,9,15.55
15537250,176,59,117,10,61,115,18,43,75,131,17,9.78
15537251,3,0,3,0,0,3,1,0,3,3,1,3.00
15537252,411,27,384,7,99,312,27,22,290,336,27,15.22
15537253,54,7,47,2,22,32,11,7,25,37,11,4.91
15537254,155,30,125,3,97,58,68,15,75,97,29,2.28
15537255,124,29,95,2,68,56,32,12,57,79,17,3.88
15537256,106,23,83,4,35,71,10,17,56,82,10,10.60
15537257,208,52,156,6,73,135,16,30,106,154,16,13.00
15537258,177,36,141,5,68,109,34,32,82,124,31,5.21
15537259,107,60,47,1,29,78,24,60,23,87,15,4.46
15537260,104,18,86,2,55,49,47,18,45,67,33,2.21
15537261,71,7,64,1,35,36,21,5,33,43,19,3.38
15537262,175,50,125,4,76,99,37,30,75,116,27,4.73
15537263,218,53,165,6,71,147,19,34,117,164,16,11.47
15537264,257,45,212,9,124,133,76,39,108,162,61,3.38
15537265,57,11,46,3,20,37,6,11,26,44,6,9.50
15537266,130,29,101,9,42,88,10,22,67,97,10,13.00
15537267,49,4,45,2,9,40,3,4,36,44,3,16.33
15537268,156,46,110,8,33,123,6,44,79,134,6,26.00
15537269,90,16,74,4,26,64,15,11,53,69,15,6.00
15537270,89,36,53,4,66,23,5,6,17,54,5,17.80
15537271,81,27,54,2,29,52,14,13,39,57,14,5.79
15537272,167,35,132,11,48,119,12,35,84,131,12,13.92
15537273,19,4,15,2,0,19,1,4,15,19,1,19.00
15537274,33,6,27,1,11,22,7,6,16,24,7,4.71
15537275,63,10,53,9,0,0,0,0,0,0,0,0.00
15537276,449,231,218,25,195,254,104,118,137,281,104,4.32
15537277,185,43,142,8,59,126,12,32,94,138,12,15.42
15537278,124,12,112,5,31,93,14,12,82,99,13,8.86
15537279,94,6,88,4,39,55,16,6,49,62,16,5.88
15537280,105,11,94,4,47,58,12,10,49,72,12,8.75
15537281,182,37,145,14,62,120,21,30,91,134,20,8.67
15537282,148,50,98,9,0,0,0,0,0,0,0,0.00
15537283,75,5,70,8,20,55,8,4,51,62,8,9.38
15537284,96,19,77,6,28,68,8,17,51,75,8,12.00
15537285,93,38,55,2,38,55,25,7,48,61,25,3.72
15537286,268,37,231,11,96,172,22,33,143,196,15,12.18
15537287,297,57,240,30,132,165,33,38,127,192,33,9.00
15537288,280,54,226,23,106,174,18,41,137,196,15,15.56
15537289,48,19,29,1,25,23,16,4,19,26,16,3.00
15537290,586,367,219,16,78,508,16,365,145,526,16,36.63
15537291,88,12,76,3,36,52,9,12,45,64,9,9.78
15537292,92,30,62,2,27,65,7,21,44,71,7,13.14
15537293,159,41,118,3,77,82,22,25,61,101,21,7.23
15537294,44,7,37,0,18,26,11,6,22,30,9,4.00
15537295,107,34,73,7,56,51,16,19,36,66,16,6.69
15537296,198,70,128,7,67,131,19,65,67,143,19,10.42
15537297,135,38,97,2,48,87,14,34,54,98,14,9.64
15537298,100,11,89,7,40,60,19,11,49,67,19,5.26
15537299,299,52,247,18,147,152,31,31,122,176,31,9.65
15537300,282,106,176,6,94,188,26,104,91,208,23,10.85
15537301,31,5,26,1,16,15,10,5,10,19,10,3.10
15537302,16,2,14,0,0,16,1,2,14,16,1,16.00
15537303,265,42,223,20,119,146,42,38,115,167,34,6.31
15537304,267,69,198,19,131,136,34,27,118,158,34,7.85
15537305,119,26,93,2,50,69,15,23,48,80,15,7.93
15537306,71,14,57,1,27,44,9,12,32,50,9,7.89
15537307,210,28,182,13,111,99,49,25,80,115,49,4.29
15537308,160,13,147,7,69,91,30,13,78,103,30,5.33
15537309,237,53,184,8,137,100,63,28,76,120,59,3.76
15537310,301,51,250,7,146,155,45,35,131,181,45,6.69
15537311,197,38,159,4,104,93,38,28,86,127,21,5.18
15537312,247,38,209,6,128,119,27,21,102,143,24,9.15
15537313,258,40,218,13,127,131,32,30,114,167,32,8.06
15537314,34,3,31,1,5,29,3,3,26,31,3,11.33
15537315,35,16,19,2,16,19,3,11,8,25,3,11.67
15537316,82,19,63,1,40,42,11,11,31,49,11,7.45
15537317,133,21,112,6,42,91,11,21,70,102,11,12.09
15537318,13,2,11,1,4,9,4,2,7,10,4,3.25
15537319,106,20,86,8,26,80,10,20,60,89,10,10.60
15537320,279,90,189,8,146,133,48,32,105,155,48,5.81
15537321,514,341,173,12,203,311,105,228,88,335,105,4.90
15537322,251,106,145,5,141,110,68,32,80,128,68,3.69
15537323,16,7,9,0,4,12,2,5,7,14,2,8.00
15537324,143,40,103,9,68,75,16,14,62,88,16,8.94
15537325,70,28,42,2,12,58,5,28,30,61,5,14.00
15537326,41,12,29,0,16,25,5,5,22,31,5,8.20
15537327,108,29,79,6,46,62,16,10,52,72,16,6.75
15537328,83,30,53,3,30,53,11,16,37,58,11,7.55
15537329,350,144,206,23,115,235,31,128,108,260,30,11.29
15537330,149,20,129,11,67,82,33,20,67,97,28,4.52
15537331,117,42,75,4,31,86,10,40,47,97,10,11.70
15537332,335,118,217,37,130,205,32,91,117,229,32,10.47
15537333,410,131,279,50,220,190,47,50,143,223,47,8.72
15537334,83,28,55,4,55,28,16,3,25,35,16,5.19
15537335,2,0,2,0,0,2,1,0,2,2,1,2.00
15537336,77,20,57,9,29,48,12,16,32,54,12,6.42
15537337,63,31,32,1,31,32,21,9,23,37,21,3.00
15537338,115,30,85,4,32,83,9,22,63,92,9,12.78
15537339,85,17,68,5,38,47,7,12,38,62,6,12.14
15537340,150,38,112,9,64,86,16,28,59,97,16,9.38
15537341,50,7,43,2,12,38,5,7,31,42,5,10.00
15537342,27,2,25,1,12,15,5,2,13,18,5,5.40
15537343,57,12,45,2,19,38,13,11,27,42,13,4.38
15537344,69,8,61,2,23,46,11,7,39,51,11,6.27
15537345,258,33,225,14,114,144,44,23,121,166,44,5.86
15537346,138,16,122,15,76,62,25,13,50,74,24,5.52
15537347,253,39,214,8,109,144,59,32,116,157,59,4.29
15537348,239,27,212,8,132,107,68,14,94,122,68,3.51
15537349,107,16,91,3,43,64,27,16,50,71,27,3.96
15537350,109,9,100,11,58,51,26,8,46,62,26,4.19
15537351,230,34,196,8,99,131,55,30,102,146,55,4.18
15537352,158,23,135,6,82,76,52,21,56,85,52,3.04
15537353,8,3,5,0,2,6,2,2,4,7,2,4.00
15537354,177,34,143,10,81,96,23,24,78,116,21,7.70
15537355,106,24,82,7,35,71,13,18,55,82,13,8.15
15537356,20,6,14,1,4,16,4,2,14,17,4,5.00
15537357,112,21,91,5,44,68,14,16,53,78,14,8.00
15537358,278,41,237,1,149,129,48,26,105,147,48,5.79
15537359,246,37,209,13,152,94,74,33,71,117,57,3.32
15537360,253,39,214,3,129,124,51,36,100,149,51,4.96
15537361,91,11,80,1,28,63,11,11,59,75,11,8.27
15537362,98,9,89,3,45,53,27,7,46,61,27,3.63
15537363,113,17,96,4,43,70,18,17,59,82,14,6.28
15537364,44,7,37,2,10,34,4,7,31,40,4,11.00
15537365,9,2,7,0,2,7,2,2,5,8,2,4.50
15537366,250,59,191,14,165,85,65,45,48,106,57,3.85
15537367,215,38,177,8,90,125,38,35,97,140,33,5.66
15537368,201,21,180,4,119,82,53,19,72,99,53,3.79
15537369,248,39,209,6,101,147,57,35,113,158,57,4.35
15537370,143,28,115,6,62,81,22,27,62,100,22,6.50
15537371,5,0,5,0,3,2,3,0,5,5,1,1.67
15537372,17,6,11,1,2,15,2,6,9,16,2,8.50
15537373,10,1,9,0,4,6,2,1,5,8,2,5.00
15537374,228,56,172,10,95,133,43,32,107,150,43,5.30
15537375,205,26,179,10,143,62,100,20,44,76,100,2.05
15537376,252,5,247,5,204,48,143,5,44,52,142,1.76
15537377,222,15,207,4,141,81,121,15,66,88,121,1.83
15537378,180,21,159,2,94,86,60,21,67,97,60,3.00
15537379,211,18,193,19,163,48,125,11,38,63,125,1.69
15537380,205,12,193,3,155,50,98,12,46,62,98,2.09
15537381,248,30,218,7,148,100,107,28,75,113,107,2.32
15537382,211,16,195,4,125,86,74,15,73,98,74,2.85
15537383,55,2,53,0,32,23,15,2,22,28,15,3.67
15537384,116,14,102,9,65,51,39,12,39,58,39,2.97
15537385,48,4,44,5,29,19,19,4,15,24,19,2.53
15537386,210,32,178,3,131,79,109,32,47,84,109,1.93
15537387,124,16,108,4,74,50,59,16,36,58,59,2.10
15537388,114,14,100,3,62,52,55,14,38,55,55,2.07
15537389,175,15,160,2,125,50,107,13,37,57,107,1.64
15537390,46,5,41,0,36,10,32,5,7,14,32,1.44
15537391,105,7,98,0,87,18,80,7,12,22,80,1.31
15537392,61,7,54,1,48,13,40,6,9,17,40,1.53

==> figs/results/HP1_Old.csv <==
Block Number,Block Size,NVT,Conflicting NV-Txs,Total Conflicts,W-W Conflicts,Longest Conflict Chain,Conflict Families,Most Danced Conflict Family Size,Parallelism Factor (PF): Block Size / Chain
61039000,1041,350,350,4952,4952,301,3,317,1.163
61039001,249,180,179,1573,1573,158,3,170,1.139
61039002,433,191,191,1176,1176,159,2,184,1.201
61039003,562,256,256,2113,2113,223,3,245,1.148
61039004,979,420,420,8977,8977,375,3,396,1.120
61039005,300,184,184,1795,1795,155,3,169,1.187
61039006,304,126,125,954,954,88,4,109,1.432
61039007,529,137,137,868,868,107,3,127,1.280
61039008,982,381,379,5684,5684,331,5,357,1.151
61039009,387,292,292,3357,3357,253,3,277,1.154
61039010,505,256,256,2214,2214,232,3,244,1.103
61039011,498,175,175,2638,2638,129,3,163,1.357
61039012,1551,826,826,24494,24494,732,3,770,1.128
61039013,858,546,546,11038,11038,481,3,512,1.135
61039014,652,362,362,4538,4538,319,3,333,1.135
61039015,454,327,327,3914,3914,270,3,299,1.211
61039020,759,332,332,4490,4490,300,3,320,1.107
61039021,435,353,352,5891,5891,266,4,294,1.327
61039022,142,52,52,797,797,39,3,39,1.333
61039023,337,222,222,2334,2334,189,3,211,1.175
61039028,1442,895,895,28691,28691,843,3,865,1.062
61039029,368,349,348,3828,3828,318,3,340,1.097
61039030,349,303,303,3044,3044,275,2,294,1.102
61039031,558,538,538,9150,9150,498,3,520,1.080
61039032,1270,393,393,7026,7026,352,4,373,1.116
61039033,628,545,545,10136,10136,502,2,525,1.086
61039034,685,442,441,6643,6643,398,4,423,1.111
61039035,611,481,481,7212,7212,437,3,464,1.101
61039036,1183,477,477,8867,8867,427,3,450,1.117
61039037,494,380,380,10034,10034,247,3,275,1.538
61039038,421,205,204,1430,1430,162,4,189,1.265
61039039,324,155,155,1146,1146,112,3,138,1.384
61039040,931,358,358,7208,7208,321,3,333,1.115
61039041,386,192,192,1637,1637,160,2,183,1.200
61039042,454,241,241,4210,4210,210,2,231,1.148
61039043,608,256,255,3050,3050,219,3,245,1.169
61039044,917,440,440,7133,7133,402,3,424,1.095
61039045,732,549,549,20393,20393,505,3,521,1.087
61039046,683,378,378,5446,5446,342,3,364,1.105
61039047,383,208,208,2683,2683,177,3,197,1.175
61039048,1087,494,493,9429,9429,446,4,465,1.108
61039049,340,207,207,1707,1707,171,3,193,1.211
61039050,352,190,190,1239,1239,157,3,180,1.210
61039051,510,171,171,948,948,136,3,160,1.257
61039052,1082,449,449,8610,8610,399,3,418,1.125
61039053,339,255,255,2328,2328,222,3,240,1.149
61039054,513,222,222,1655,1655,190,3,208,1.168
61039055,470,138,137,696,696,101,4,124,1.366
61039056,918,350,350,5396,5396,308,3,330,1.136
61039057,267,192,192,1625,1625,159,3,180,1.208
61039058,440,202,201,1482,1482,161,3,192,1.255
61039059,500,147,147,882,882,119,3,135,1.235
61039060,929,383,381,5374,5374,342,4,359,1.120
61039061,558,451,451,10159,10159,417,3,430,1.082
61039062,513,223,223,2055,2055,197,3,209,1.132
61039063,366,157,155,965,965,128,4,146,1.227
61039064,490,104,104,404,404,73,5,88,1.425
61039065,583,205,205,1731,1731,161,4,188,1.273
61039066,482,178,177,1346,1346,128,3,167,1.391
61039067,456,200,200,2796,2796,161,3,189,1.242
61039072,1098,592,591,12901,12901,535,4,559,1.107
61039073,414,387,387,5620,5620,350,3,369,1.106
61039074,350,305,305,3391,3391,242,3,261,1.260
61039075,716,274,274,2990,2990,245,3,264,1.118
61039076,1013,347,347,4394,4394,314,3,333,1.105
61039077,512,401,400,5764,5764,355,4,375,1.130
61039078,444,374,373,4640,4640,314,4,341,1.191
61039079,495,210,209,1435,1435,176,3,199,1.193
61039080,1776,1037,1037,49674,49674,957,3,972,1.084
61039081,160,55,54,561,561,27,5,27,2.037
61039082,456,108,107,668,668,66,4,85,1.636
61039083,1382,1023,1023,34829,34829,947,3,963,1.080
61039085,899,535,535,9608,9608,488,3,509,1.096
61039089,649,307,305,3554,3554,273,5,292,1.125
61039090,510,457,457,6548,6548,413,3,430,1.107
61039091,473,441,441,5998,5998,384,3,406,1.148
61039092,1482,784,784,24372,24372,717,3,731,1.093
61039093,310,142,142,1052,1052,94,3,125,1.511
61039094,132,88,86,610,610,51,6,68,1.725
61039095,106,87,86,575,575,46,5,57,1.891
61039104,38,38,37,87,87,12,9,12,3.167
61039105,873,600,600,17413,17413,548,3,564,1.095
61039106,225,224,224,3429,3429,201,2,221,1.114
61039107,382,282,282,2985,2985,231,3,260,1.221
61039120,1018,580,579,11796,11796,542,4,561,1.070
61039121,559,558,558,10587,10587,455,3,478,1.226
61039122,535,534,533,8834,8834,464,3,488,1.151
61039123,708,640,639,12457,12457,583,4,610,1.098
61039124,1065,534,534,8445,8444,490,3,521,1.090
61039125,757,644,644,16652,16652,589,3,616,1.093
61039126,700,617,617,11949,11949,573,3,602,1.077
61039127,658,463,463,6703,6703,413,3,445,1.121
61039128,762,423,423,5657,5657,387,3,407,1.093
61039129,317,296,296,2763,2763,267,3,291,1.109
61039130,117,75,70,687,687,36,12,36,2.083
61039131,524,390,390,4321,4321,326,3,345,1.196
61039132,411,286,285,3200,3200,242,4,274,1.182
61039133,86,70,65,372,372,24,11,28,2.917
61039134,346,83,81,381,381,37,8,46,2.243
61039135,142,67,65,257,257,29,6,41,2.310
61039136,235,188,188,1935,1935,160,3,182,1.175
61039137,223,83,80,261,261,56,6,70,1.482
61039138,145,94,93,450,450,71,4,89,1.324
61039139,118,93,92,299,299,61,4,83,1.525
61039140,495,232,231,2078,2078,191,3,225,1.215
61039141,121,70,69,212,212,40,3,59,1.750
61039142,290,88,87,542,542,62,4,81,1.419
61039143,196,108,106,864,864,76,5,101,1.421
61039144,177,124,124,651,651,97,3,117,1.278
61039145,201,90,89,398,398,61,4,85,1.475
61039146,166,81,78,405,405,55,6,74,1.473
61039147,114,98,98,399,399,77,4,92,1.273
61039148,413,197,196,1557,1557,157,4,192,1.255
61039149,180,96,96,440,440,70,3,92,1.371
61039150,209,95,93,412,412,64,4,91,1.484
61039151,136,107,107,526,526,82,3,103,1.305
61039152,402,219,218,1902,1902,196,3,213,1.117
61039153,131,106,106,487,487,73,4,98,1.452
61039154,143,100,99,395,395,79,3,97,1.266
61039155,152,124,124,875,875,95,3,120,1.305
61039156,596,175,175,1786,1786,135,3,165,1.296
61039157,169,125,124,1378,1378,94,2,124,1.330
61039158,330,110,107,834,834,82,8,97,1.341
61039159,222,147,147,1739,1739,118,3,142,1.246
61039187,203,114,114,641,641,85,3,105,1.341
61039196,1080,713,713,21453,21453,668,3,688,1.067
61039197,566,564,564,12150,12150,521,3,544,1.083
61039198,510,489,489,7867,7867,437,3,470,1.119
61039199,837,637,637,13847,13847,598,3,623,1.065
61039200,1294,793,792,21733,21733,724,4,749,1.095
61039201,242,126,125,806,806,90,3,115,1.400
61039202,193,115,115,758,758,76,4,100,1.513
61039203,532,162,162,1149,1149,124,3,148,1.306
61039204,691,353,353,5019,5019,288,3,304,1.226
61039205,195,150,150,1143,1143,120,4,137,1.250
61039206,405,179,179,1350,1350,151,3,170,1.185
61039207,455,138,138,694,694,103,3,125,1.340
61039208,956,360,360,4436,4436,297,3,323,1.212
61039209,546,472,472,7603,7603,433,3,451,1.090
61039210,582,292,292,2981,2981,260,3,276,1.123
61039211,373,84,83,431,431,46,6,52,1.826
61039212,1486,860,859,27305,27305,783,4,808,1.098
61039213,466,303,302,3460,3460,258,4,282,1.174
61039214,897,486,486,12915,12915,430,3,441,1.130
61039215,512,325,325,4093,4093,283,3,300,1.148
61039216,923,372,372,4526,4526,329,3,351,1.131
61039219,329,187,186,1181,1181,154,4,172,1.214
61039220,1095,618,618,13955,13955,559,3,574,1.106
61039221,216,186,185,1386,1386,158,3,172,1.177
61039222,194,166,166,1127,1127,112,2,157,1.482
61039223,594,182,181,1607,1607,154,3,174,1.182
61039224,809,206,206,2082,2082,161,3,180,1.280
61039225,398,195,194,1397,1397,163,4,182,1.196
61039226,514,214,214,1946,1946,183,3,202,1.169
61039227,405,170,170,1404,1404,140,3,156,1.214
61039228,1053,392,392,5513,5513,340,3,358,1.153
61039229,255,209,209,1581,1581,167,3,192,1.251
61039230,596,204,204,1377,1377,172,3,189,1.186
61039231,288,114,112,472,472,86,4,102,1.326
61039232,961,312,312,3424,3424,259,3,274,1.205
61039233,93,77,75,256,256,50,5,57,1.540
61039234,299,106,104,538,538,68,5,78,1.559
61039235,259,77,73,332,332,35,7,59,2.200
61039240,752,297,296,3420,3420,272,4,289,1.092
61039241,497,458,457,7283,7283,421,4,433,1.088
61039242,814,399,399,5239,5239,355,3,375,1.124
61039243,801,479,479,7396,7396,418,3,444,1.146
61039244,989,454,454,6782,6782,383,3,408,1.185
61039245,421,284,284,2813,2813,246,3,269,1.154
61039246,370,120,119,670,670,91,5,102,1.319
61039247,358,98,96,668,668,65,4,88,1.508
61039248,690,141,141,1100,1100,104,3,119,1.356
61039249,182,97,96,353,353,70,4,84,1.386
61039250,540,179,179,1519,1519,149,3,168,1.201
61039251,419,195,194,1278,1278,170,3,184,1.147
61039252,1039,390,390,5164,5164,348,3,359,1.121
61039253,193,162,161,1764,1764,145,3,153,1.117
61039254,475,147,147,1024,1024,115,2,138,1.278
61039255,380,122,121,563,563,90,4,108,1.356
61039256,1036,397,396,5454,5454,345,4,364,1.151
61039257,185,157,157,891,891,122,4,134,1.287
61039258,363,181,181,1116,1116,137,4,151,1.321
61039259,485,140,139,873,873,102,3,131,1.373
61039260,854,347,347,5911,5911,307,3,328,1.130
61039261,269,210,210,1526,1526,171,3,190,1.228
61039262,526,201,200,1387,1387,172,4,188,1.169
61039263,461,167,167,983,983,134,3,155,1.246
61039264,1141,426,426,6881,6881,374,4,387,1.139
61039265,139,127,126,669,669,92,3,117,1.380
61039266,304,129,129,778,778,100,2,120,1.290
61039267,588,94,93,360,360,70,4,81,1.343
61039268,1305,711,711,18584,18584,639,3,658,1.113
61039269,793,484,483,9116,9116,430,4,451,1.126
61039270,709,420,420,6317,6317,377,3,393,1.114
61039271,428,324,324,4002,4002,280,3,300,1.157
61039273,908,334,334,4224,4224,271,3,292,1.232
61039274,157,139,138,747,747,101,4,113,1.376
61039275,374,150,150,2147,2147,123,4,131,1.220
61039280,988,380,380,5450,5450,336,3,362,1.131
61039281,531,505,505,9269,9269,448,3,472,1.127
61039282,521,276,275,2719,2719,233,3,253,1.185
61039283,471,244,242,2316,2316,185,4,211,1.319
61039284,998,338,338,4207,4207,299,3,312,1.130
61039285,249,149,149,753,753,125,3,136,1.192
61039286,507,151,151,973,973,111,4,134,1.360
61039287,393,161,161,1466,1466,124,4,140,1.298
61039288,854,250,250,2634,2634,218,2,235,1.147
61039289,247,102,101,441,441,81,3,92,1.259
61039290,590,104,103,415,415,79,3,93,1.316
61039291,158,76,74,246,246,48,6,59,1.583
61039292,792,174,174,1342,1342,133,3,156,1.308
61039293,186,93,93,396,396,66,5,73,1.409
61039294,468,120,120,605,605,94,3,107,1.277
61039295,297,109,109,447,447,83,4,92,1.313
61039296,1386,708,707,19284,19284,641,4,651,1.105
61039297,561,317,317,3859,3859,272,3,289,1.165
61039298,1020,676,676,16733,16733,617,3,630,1.096
61039299,123,95,94,486,486,62,4,86,1.532
61039308,1072,450,450,9731,9731,411,3,430,1.095
61039309,613,609,608,14332,14332,564,4,583,1.080
61039310,384,298,298,3282,3282,265,2,288,1.125
61039311,497,260,259,2197,2197,227,4,244,1.145
61039312,1361,659,659,14512,14512,615,3,630,1.072
61039313,386,301,301,4047,4047,262,3,278,1.149
61039314,257,130,130,780,780,94,4,109,1.383
61039315,503,184,184,1136,1136,143,3,170,1.287
61039320,828,389,389,7610,7610,304,3,346,1.280
61039321,88,85,84,251,251,51,4,77,1.667
61039322,348,99,99,571,571,71,4,82,1.394
61039323,289,164,163,924,924,139,4,152,1.180
61039324,1496,580,580,11508,11508,489,3,507,1.186
61039325,516,375,375,9443,9443,230,3,250,1.630
61039326,207,193,193,1536,1536,148,2,185,1.304
61039327,402,193,193,1461,1461,160,3,181,1.206
61039328,982,359,359,6601,6601,311,3,330,1.154
61039329,217,156,156,939,939,132,3,144,1.182
61039330,651,204,203,1605,1605,168,3,193,1.214
61039331,475,198,198,1535,1535,158,3,184,1.253
61039332,1099,460,460,7770,7770,405,3,420,1.136
61039333,177,147,147,854,854,121,2,138,1.215
61039334,401,151,150,882,882,92,5,121,1.641
61039335,462,130,130,609,609,99,2,121,1.313
61039336,843,241,239,2593,2593,204,4,225,1.181
61039337,239,168,168,1067,1067,140,3,155,1.200
61039338,541,183,182,1330,1330,145,4,171,1.262
61039339,432,193,192,2610,2610,137,4,151,1.409
61039340,921,347,347,7391,7391,311,3,324,1.116
61039341,535,425,425,8702,8702,377,3,401,1.127
61039342,479,226,225,1803,1803,181,3,215,1.249
61039343,366,201,201,1770,1770,170,3,191,1.182
61039344,1134,449,449,7675,7675,401,3,419,1.120
61039345,376,316,315,3790,3790,286,4,301,1.105
61039346,408,263,263,3353,3353,231,3,250,1.139
61039347,587,267,267,2467,2467,234,3,254,1.141
61039348,1148,484,484,8829,8829,428,3,450,1.131
61039349,381,297,296,4211,4211,261,4,278,1.138
61039350,371,176,176,1580,1580,144,3,166,1.222
61039351,456,152,152,756,756,121,3,140,1.256
61039352,911,351,350,4450,4450,301,4,320,1.166
61039353,271,209,209,1289,1289,174,3,197,1.201
61039354,582,273,272,2900,2900,236,3,262,1.157
61039355,504,226,226,2074,2074,189,3,212,1.196
61039356,988,356,356,5030,5030,308,3,332,1.156
61039357,200,152,151,1188,1188,112,4,133,1.357
61039358,407,202,202,2513,2513,176,3,191,1.148
61039359,497,166,166,1568,1568,133,2,156,1.248
61039364,763,409,409,6509,6509,376,3,393,1.088
61039365,691,644,644,17751,17751,601,3,622,1.072
61039366,785,521,520,10034,10034,452,4,475,1.153
61039367,495,280,280,2983,2983,247,3,267,1.134
61039368,1085,336,336,4641,4641,307,3,325,1.094
61039369,544,459,459,7291,7291,405,3,427,1.133
61039370,634,411,411,6368,6368,369,3,394,1.114
61039371,741,405,405,6202,6202,354,3,381,1.144
61039372,1264,605,605,12884,12884,536,3,564,1.129
61039373,230,160,159,1273,1273,107,5,122,1.495
61039374,139,112,111,630,630,79,3,102,1.418
61039375,167,121,121,1036,1036,77,3,110,1.571
61039376,903,275,275,3115,3115,229,3,254,1.201
61039377,370,211,211,1392,1392,170,3,198,1.241
61039378,654,216,216,1391,1391,171,3,200,1.263
61039379,442,216,216,1716,1716,176,3,204,1.227
61039380,867,255,254,2702,2702,197,4,224,1.294
61039381,205,144,144,845,845,104,3,130,1.385
61039382,711,162,162,1056,1056,116,3,146,1.397
61039383,205,128,128,809,809,95,3,115,1.347
61039384,829,234,234,1841,1841,190,3,215,1.232
61039385,224,155,155,1113,1113,117,4,136,1.325
61039386,549,130,129,682,682,86,5,104,1.512
61039387,293,104,104,471,471,74,3,85,1.405
61039388,1066,407,407,8628,8628,350,3,380,1.163
61039389,182,168,168,1119,1119,143,2,158,1.175
61039390,204,138,137,696,696,107,3,128,1.290
61039391,470,78,78,215,215,41,4,67,1.902
61039396,1136,580,579,12825,12825,535,4,559,1.084
61039397,729,704,704,15939,15939,658,3,682,1.070
61039398,658,494,494,7879,7879,417,3,445,1.185
61039399,435,221,221,1503,1503,180,3,207,1.228
61039400,1133,449,449,7077,7077,400,3,415,1.123
61039401,269,141,141,938,938,98,2,131,1.439
61039402,444,132,131,968,968,99,5,117,1.333
61039403,370,92,91,389,389,66,4,74,1.394
61039408,1212,605,604,12914,12914,550,4,568,1.100
61039409,242,213,212,1510,1510,167,3,202,1.275
61039410,390,252,252,2225,2225,210,3,239,1.200
61039411,584,181,180,1066,1066,145,3,170,1.248
61039412,1099,477,476,9495,9495,404,4,427,1.181
61039413,260,208,208,1497,1497,169,3,192,1.231
61039414,275,201,201,1559,1559,163,3,190,1.233
61039415,545,163,162,903,903,139,3,152,1.173
61039416,1016,345,345,6157,6157,304,3,319,1.135
61039417,219,172,172,1156,1156,149,3,160,1.154
61039418,526,213,213,1789,1789,181,3,201,1.177
61039419,440,164,164,1038,1038,126,2,154,1.302
61039420,1088,442,442,6820,6820,396,3,418,1.116
61039421,183,153,153,1007,1007,118,3,139,1.297
61039422,474,157,157,1372,1372,130,3,146,1.208
61039423,442,152,151,888,888,117,4,137,1.299
61039424,1043,392,392,5210,5210,348,3,367,1.126
61039425,208,182,182,1069,1069,147,4,164,1.238
61039426,447,196,195,1569,1569,171,3,185,1.146
61039427,505,154,154,1416,1416,83,4,101,1.855
61039428,971,320,319,4044,4044,270,4,290,1.185
61039429,204,191,191,1707,1707,161,3,175,1.186
61039430,400,121,120,627,627,70,4,89,1.729
61039431,396,118,118,883,883,86,5,103,1.372
61039432,971,351,351,4421,4421,305,3,328,1.151
61039433,342,302,302,2984,2984,265,3,290,1.140
61039434,562,249,248,1905,1905,220,3,238,1.132
61039435,424,144,144,706,706,120,3,133,1.200
61039436,867,244,243,3045,3045,201,3,226,1.214
61039437,244,135,135,636,636,106,2,126,1.274
61039438,582,130,130,687,687,91,3,116,1.429
61039439,236,112,112,524,524,85,3,99,1.318
61039440,974,336,336,4564,4564,287,3,311,1.171
61039441,166,147,147,872,872,116,4,130,1.267
61039442,515,154,152,890,890,111,5,131,1.387
61039443,384,139,139,856,856,112,4,128,1.241
61039444,847,249,248,2409,2409,205,4,227,1.215
61039445,187,126,126,756,756,87,3,113,1.448
61039446,507,104,104,584,584,80,4,90,1.300
61039447,317,128,127,1033,1033,95,3,117,1.347
61039448,978,345,345,3868,3868,303,3,323,1.139
61039449,223,171,171,915,915,138,3,157,1.239
61039450,547,186,185,1127,1127,154,4,173,1.208
61039451,271,112,112,485,485,79,3,102,1.418
61039456,1136,508,508,9694,9694,441,3,466,1.152
61039457,276,257,256,2810,2810,215,3,235,1.195
61039458,403,222,222,2214,2214,193,4,202,1.150
61039459,320,133,133,731,731,94,4,108,1.415
61039460,871,419,419,6080,6080,386,3,411,1.085
61039461,671,501,500,7883,7883,455,4,475,1.101
61039462,397,370,369,4231,4231,324,3,346,1.142
61039463,832,529,529,8757,8757,477,3,501,1.109
61039468,1570,982,981,32902,32902,925,4,943,1.062
61039469,352,343,343,5129,5129,234,3,270,1.466
61039470,337,304,304,2937,2937,271,3,292,1.122
61039471,396,259,259,2340,2340,229,3,245,1.131
61039472,1143,349,349,5275,5275,303,3,321,1.152
61039473,213,119,118,593,593,92,3,108,1.293
61039474,982,343,342,3892,3892,306,4,323,1.121
61039475,482,355,355,3885,3885,300,3,321,1.183
61039476,890,315,314,3267,3267,272,4,290,1.158
61039477,164,127,126,727,727,100,3,116,1.270
61039478,466,80,78,331,331,53,5,67,1.509
61039479,357,84,81,270,270,57,6,67,1.474
61039480,855,289,289,5219,5219,247,3,268,1.170
61039481,292,273,273,4837,4837,227,4,241,1.203
61039482,444,169,169,1314,1314,127,2,159,1.331
61039483,442,181,181,1854,1854,140,3,167,1.293
61039484,1063,439,439,11632,11632,397,3,414,1.106
61039485,368,282,282,3572,3572,243,3,267,1.160
61039486,262,208,207,2675,2675,171,3,199,1.216
61039487,587,241,241,2464,2464,202,3,228,1.193
61039488,976,324,323,4585,4585,282,4,300,1.149
61039489,553,456,455,10562,10562,423,3,438,1.078
61039490,570,281,281,2641,2641,251,3,266,1.120
61039491,465,235,235,3989,3989,195,2,223,1.205
61039492,505,216,216,3079,3079,196,2,209,1.102
61039493,543,213,211,3811,3811,173,4,200,1.231
61039494,405,124,124,565,565,90,3,113,1.378
61039495,453,111,109,708,708,81,4,100,1.370
61039496,878,399,399,5112,5112,348,3,373,1.147
61039497,360,285,284,2479,2479,246,4,268,1.159
61039498,489,237,237,2057,2057,203,3,225,1.167
61039499,564,182,182,1368,1368,141,3,169,1.291
61039500,949,334,334,5766,5766,281,3,308,1.189
61039501,190,137,137,669,669,98,3,124,1.398
61039502,504,176,175,1405,1405,141,3,166,1.248
61039503,426,149,149,1031,1031,113,2,141,1.319
61039504,1154,533,533,13516,13516,466,3,504,1.144
61039505,259,226,226,2015,2015,190,3,213,1.189
61039506,283,209,209,1893,1893,171,3,198,1.222
61039507,532,184,184,1159,1159,159,3,174,1.157
61039508,529,146,145,1309,1309,114,4,131,1.281
61039509,512,146,144,1147,1147,111,4,136,1.315
61039510,606,283,282,2985,2985,243,4,269,1.165
61039511,549,249,248,2347,2347,220,3,239,1.132
61039512,964,399,399,6106,6106,353,3,377,1.130
61039513,309,208,208,1850,1850,169,3,192,1.231
61039514,511,161,161,1210,1210,131,3,146,1.229
61039515,420,161,160,1881,1881,108,3,150,1.491
61039516,1020,405,405,7315,7315,356,3,377,1.138
61039517,264,213,213,1508,1508,176,3,205,1.210
61039518,521,232,232,1967,1967,205,3,221,1.132
61039519,501,185,185,1506,1506,143,3,171,1.294
61039520,896,330,329,4845,4845,289,3,312,1.142
61039521,241,185,185,1438,1438,146,3,172,1.267
61039522,450,168,168,1040,1040,131,3,156,1.282
61039523,529,179,178,1782,1782,152,3,169,1.178
61039524,524,216,216,2029,2029,185,3,205,1.168
61039525,488,196,195,1682,1682,166,3,185,1.181
61039526,493,175,174,1074,1074,141,4,164,1.241
61039527,454,174,174,1193,1193,139,4,153,1.252
61039528,955,329,327,5380,5380,282,4,306,1.167
61039529,175,130,128,881,881,95,5,112,1.368
61039530,418,136,136,720,720,105,3,113,1.295
61039531,465,147,147,1394,1394,114,3,134,1.289
61039532,1232,562,562,14219,14219,505,3,531,1.113
61039533,307,276,275,2594,2594,242,3,267,1.140
61039534,480,278,278,2620,2620,251,3,266,1.108
61039535,501,203,203,1495,1495,173,3,192,1.173
61039536,1021,413,413,6545,6545,363,3,385,1.138
61039537,357,242,242,2103,2103,217,2,232,1.115
61039538,532,197,196,1196,1196,160,3,187,1.231
61039539,478,188,188,1281,1281,149,4,158,1.262
61039540,932,364,364,5607,5607,317,3,344,1.148
61039541,324,261,259,5362,5362,213,5,241,1.225
61039542,444,115,115,479,479,79,3,95,1.456
61039543,510,210,210,1647,1647,173,3,195,1.214
61039544,988,354,354,5938,5938,308,3,334,1.149
61039545,292,258,258,3070,3070,202,3,244,1.277
61039546,433,192,191,1335,1335,161,4,170,1.193
61039547,484,175,175,1381,1381,150,3,161,1.167
61039548,1000,439,438,9369,9369,395,3,420,1.111
61039549,427,371,371,4868,4868,328,3,349,1.131
61039550,416,206,206,1410,1410,176,2,197,1.170
61039551,500,166,165,884,884,133,4,152,1.248
61039552,1024,427,427,5693,5693,381,3,405,1.121
61039553,355,289,289,2988,2984,256,3,278,1.129
61039554,520,264,263,2414,2414,233,4,252,1.133
61039555,417,120,120,477,477,79,3,110,1.519
61039556,960,316,314,4472,4472,268,5,291,1.179
61039557,253,198,198,1703,1703,141,4,154,1.404
61039558,378,200,200,1949,1949,173,2,190,1.156
61039559,567,193,193,1857,1857,162,3,182,1.191
61039560,889,346,345,5307,5307,297,4,321,1.165
61039561,413,289,289,3245,3245,251,3,276,1.151
61039562,439,222,222,2147,2147,192,3,209,1.156
61039563,495,234,234,2289,2289,195,3,223,1.200
61039565,324,289,287,3436,3436,257,5,275,1.125
61039566,560,336,336,3861,3861,304,3,321,1.105
61039567,711,253,253,4214,4214,138,2,172,1.833
61039569,664,372,372,5625,5625,348,2,369,1.069
61039570,670,489,489,8457,8457,440,3,468,1.111
61039571,703,612,612,12198,12198,547,3,566,1.119
61039576,975,515,515,8119,8119,456,3,477,1.129
61039577,607,585,584,10616,10616,518,4,553,1.129
61039578,710,598,598,12069,12069,545,3,575,1.097
61039579,841,628,627,13967,13967,573,3,598,1.096
61039580,1182,445,445,7374,7374,394,3,420,1.129
61039581,615,522,522,12601,12601,448,3,475,1.165
61039582,328,259,259,2793,2793,210,3,231,1.233
61039583,439,195,194,2214,2214,144,4,170,1.354
61039584,1499,752,752,17516,17516,702,3,727,1.071
61039585,406,266,266,2640,2640,223,3,245,1.193
61039586,252,165,164,982,982,142,4,152,1.162
61039587,594,272,272,3288,3288,204,3,218,1.333
61039588,974,383,382,9768,9768,327,4,355,1.171
61039589,376,314,313,4238,4238,255,4,276,1.231
61039590,534,250,249,2377,2377,223,3,239,1.121
61039591,483,225,224,2293,2293,189,3,214,1.190
61039592,1271,578,578,11460,11460,532,3,553,1.086
61039593,248,184,184,1105,1105,160,3,170,1.150
61039594,286,214,213,1607,1607,185,4,201,1.157
61039595,654,234,233,1701,1701,201,3,223,1.164
61039596,1071,381,381,5707,5707,320,3,352,1.191
61039597,203,158,158,1018,1018,131,3,146,1.206
61039598,534,182,182,1538,1538,148,2,171,1.230
61039599,485,169,169,1215,1215,145,2,159,1.166
61039600,1132,519,519,15740,15740,464,3,490,1.119
61039601,360,323,323,6844,6844,287,4,299,1.125
61039602,406,124,124,673,673,95,3,111,1.305
61039603,320,89,87,513,513,57,4,78,1.561
61039604,979,353,352,4195,4195,315,4,333,1.121
61039605,462,280,278,3166,3166,241,4,267,1.162
61039606,586,250,250,2277,2269,224,2,241,1.116
61039607,294,142,142,988,984,119,3,133,1.193
61039608,810,207,207,2162,2162,170,3,187,1.218
61039609,227,148,147,841,841,116,3,139,1.276
61039610,489,189,188,2108,2108,140,3,178,1.350
61039611,416,111,110,579,579,51,5,63,2.176
61039612,1066,414,413,7381,7381,367,4,384,1.128
61039613,247,220,220,2433,2433,191,3,208,1.152
61039614,442,159,159,841,841,117,4,133,1.359
61039615,395,75,75,248,248,45,3,65,1.667
61039616,1068,387,387,6824,6824,330,3,357,1.173
61039617,186,162,161,1116,1116,125,3,152,1.296
61039618,499,152,150,969,969,96,5,112,1.583
61039619,393,140,140,812,812,112,3,129,1.250
61039620,827,231,231,3457,3457,192,3,212,1.203
61039621,197,141,140,707,707,109,3,131,1.294
61039622,196,179,179,1212,1212,150,2,169,1.193
61039623,591,217,217,2191,2191,189,3,206,1.148
61039624,1036,339,338,6528,6528,285,4,314,1.189
61039625,217,190,190,1567,1567,157,3,176,1.210
61039626,501,231,231,4329,4329,199,3,219,1.161
61039627,504,125,124,703,703,96,4,110,1.302
61039628,1172,529,529,13502,13502,457,3,502,1.158
61039629,215,171,171,1031,1031,135,2,163,1.267
61039630,188,170,169,1058,1058,145,3,160,1.172
61039631,509,200,200,1836,1836,167,2,193,1.198
61039632,1238,505,504,8260,8260,452,4,472,1.117
61039633,397,371,370,4863,4863,335,4,355,1.107
61039634,348,258,258,2048,2048,227,3,247,1.137
61039635,537,262,261,2280,2280,212,4,232,1.236
61039640,1005,387,387,9038,9038,337,3,363,1.148
61039641,349,328,328,5281,5281,288,3,309,1.139
61039642,419,259,257,3057,3057,227,4,247,1.141
61039643,660,296,296,3945,3945,263,3,285,1.125
61039644,1104,500,500,8932,8932,463,3,479,1.080
61039645,569,487,487,9716,9716,401,3,419,1.214
61039646,614,387,386,5416,5416,330,4,354,1.173
61039647,253,125,125,771,771,93,3,113,1.344
61039648,1038,336,336,5226,5226,274,3,297,1.226
61039649,180,143,142,1147,1147,108,3,133,1.324
61039650,387,203,202,1479,1479,173,4,192,1.173
61039651,589,224,224,2141,2141,196,2,216,1.143
61039652,1007,371,370,4502,4502,321,4,341,1.156
61039653,283,231,231,2667,2667,200,3,219,1.155
61039654,427,154,154,772,772,114,4,132,1.351
61039655,452,172,172,1751,1751,141,3,157,1.220
61039660,1055,555,555,13004,13004,513,3,528,1.082
61039661,620,509,509,9748,9748,474,3,488,1.074
61039662,459,250,249,2277,2277,219,4,236,1.142
61039663,540,232,230,2365,2365,173,4,194,1.341
61039664,1324,627,627,20206,20206,578,3,594,1.085
61039665,315,245,244,2174,2174,205,3,230,1.195
61039666,241,216,216,1908,1908,186,2,205,1.161
61039667,501,188,188,1223,1223,157,3,177,1.197
61039668,1175,495,495,9327,9327,448,3,468,1.105
61039669,288,244,244,1872,1872,201,3,229,1.214
61039670,429,257,256,2107,2107,225,3,243,1.142
61039671,517,181,180,1081,1081,149,3,171,1.215
61039672,1005,387,387,8608,8608,354,3,371,1.093
61039673,506,435,435,7324,7324,370,3,403,1.176
61039674,662,326,326,4842,4842,279,3,300,1.168
61039675,433,212,211,2360,2360,180,4,197,1.178
61039676,1028,409,408,5827,5827,363,4,392,1.127
61039677,675,576,574,11317,11317,507,5,533,1.136
61039678,639,452,452,6655,6655,396,3,427,1.141
61039679,787,433,433,6172,6172,389,3,409,1.113
61039681,959,397,397,5865,5865,354,3,378,1.121
61039682,668,535,535,12231,12231,477,3,499,1.122
61039683,245,199,199,1438,1438,161,3,185,1.236
61039685,903,542,542,13426,13426,479,3,503,1.132
61039686,677,294,292,5014,5014,248,4,265,1.185
61039687,267,127,127,793,793,89,3,113,1.427
61039688,1117,463,463,9407,9407,398,3,428,1.163
61039689,301,215,214,2857,2857,179,3,207,1.201
61039690,431,223,223,1644,1644,192,3,211,1.161
61039691,526,209,209,1396,1396,177,2,199,1.181
61039692,1021,427,427,6190,6190,383,3,406,1.115
61039693,325,225,225,1974,1974,193,2,216,1.166
61039694,518,183,183,1565,1565,150,3,168,1.220
61039695,399,136,135,822,822,109,3,127,1.248
61039696,904,274,274,4622,4622,228,3,248,1.202
61039697,153,85,82,315,315,62,7,68,1.371
61039698,509,147,147,1390,1390,113,3,134,1.301
61039699,354,136,135,912,912,95,3,126,1.432
61039704,1089,619,618,16327,16327,569,3,596,1.088
61039705,452,305,304,2959,2959,269,4,289,1.134
61039706,441,325,324,3450,3450,287,4,310,1.132
61039707,601,261,260,2074,2074,233,4,250,1.120
61039708,975,324,324,4118,4118,284,3,309,1.141
61039709,332,295,295,2952,2952,252,3,276,1.171
61039710,394,338,337,4595,4595,286,3,308,1.182
61039711,386,311,310,3832,3832,260,3,280,1.196
61039728,196,62,61,230,230,30,6,53,2.067
61039729,778,616,615,18854,18854,581,4,601,1.060
61039730,658,526,526,11546,11546,467,3,496,1.126
61039731,321,257,256,2228,2228,220,2,256,1.168
61039732,885,485,483,7488,7488,438,5,455,1.107
61039733,468,436,436,7446,7446,336,3,359,1.298
61039734,594,553,552,10080,10080,451,4,478,1.226
61039735,494,385,384,5217,5217,332,4,355,1.160
61039736,700,484,484,13499,13499,393,3,412,1.232
61039737,228,201,200,1404,1404,169,3,197,1.189
61039738,345,315,315,8821,8821,287,2,310,1.098
61039739,296,268,268,2440,2440,234,3,257,1.145
61039740,507,222,221,1781,1781,183,3,217,1.213
61039741,107,73,70,200,200,41,8,59,1.780
61039742,173,124,124,1183,1183,77,4,114,1.610
61039743,116,93,93,654,654,67,4,85,1.388
61039744,389,219,219,2731,2731,187,3,211,1.171
61039745,86,75,74,235,235,44,4,67,1.705
61039746,196,87,84,341,341,58,7,77,1.500
61039747,183,117,116,613,613,84,5,106,1.393
61039748,511,185,185,1685,1685,150,3,180,1.233
61039749,81,60,58,165,165,31,5,50,1.935
61039750,103,64,61,186,186,38,7,51,1.684
61039751,64,54,50,125,125,25,9,35,2.160
61039752,330,154,154,1053,1053,125,4,146,1.232
61039753,119,107,106,495,495,72,5,89,1.486
61039754,166,84,82,378,378,52,5,76,1.615
61039755,169,102,101,668,668,76,4,96,1.342
61039756,415,198,198,1850,1850,164,3,189,1.207
61039757,103,97,97,476,476,71,4,91,1.366
61039758,187,107,104,705,705,68,5,102,1.574
61039759,167,98,98,542,542,61,4,89,1.607
61039760,264,219,218,3012,3012,198,3,215,1.106
61039761,170,76,73,320,320,54,6,69,1.407
61039762,244,89,89,493,493,59,7,70,1.508
61039763,165,86,85,348,348,42,6,76,2.048
61039764,559,195,194,2040,2040,164,3,190,1.189
61039765,108,89,89,412,412,54,3,84,1.648
61039766,110,80,79,319,319,56,4,74,1.429
61039767,90,78,77,265,265,54,4,73,1.444
61039768,391,209,208,2119,2119,174,4,199,1.201
61039769,123,121,121,602,602,94,3,116,1.287
61039770,253,131,130,627,627,94,2,130,1.394
61039771,116,91,90,394,394,64,4,85,1.422
61039772,427,206,206,2499,2499,172,3,201,1.198
61039773,92,86,83,422,422,59,6,79,1.458
61039774,235,102,101,726,726,79,5,95,1.291
61039775,105,94,92,664,664,61,6,79,1.541
61039776,314,262,261,2773,2773,232,3,256,1.129
61039777,149,116,115,515,515,94,2,115,1.234
61039778,294,90,90,267,267,58,3,85,1.552
61039779,193,116,116,424,424,79,3,111,1.468
61039784,603,383,383,6011,6011,354,3,371,1.082
61039785,303,296,295,3541,3541,259,3,287,1.143
61039786,422,182,181,1408,1408,155,3,179,1.174
61039787,197,84,81,414,414,61,6,77,1.377
61039788,286,256,255,2296,2296,227,3,250,1.128
61039789,165,89,89,331,331,74,3,85,1.203
61039790,214,101,99,542,542,76,4,95,1.329
61039791,97,84,82,313,313,61,4,80,1.377
61039792,370,176,176,1366,1366,141,4,161,1.248
61039793,142,95,95,359,359,74,3,91,1.284
61039794,258,92,90,341,341,69,4,87,1.333
61039795,221,82,80,276,276,61,4,78,1.344
61039796,555,177,177,1062,1062,127,4,150,1.394
61039797,166,97,97,327,327,76,3,93,1.276
61039798,155,73,71,198,198,42,5,65,1.738
61039799,79,66,65,197,197,43,4,60,1.535
61039800,405,221,221,2276,2276,189,3,207,1.169
61039801,74,70,68,195,195,44,3,68,1.591
61039802,131,102,102,577,577,80,2,100,1.275
61039803,115,82,82,282,282,56,2,80,1.464
61039804,495,180,179,1420,1420,143,4,171,1.259
61039805,110,95,95,339,339,69,3,90,1.377
61039806,130,92,90,342,342,64,4,87,1.438
61039807,116,97,96,403,403,78,4,92,1.244
61039808,274,132,131,615,615,95,5,121,1.389
61039809,114,78,76,248,248,57,5,67,1.368
61039810,225,57,53,114,114,35,6,51,1.629
61039811,94,75,73,266,266,34,7,42,2.206
61039812,491,161,161,948,948,125,4,147,1.288
61039813,90,80,78,386,386,60,5,71,1.333
61039814,96,73,72,203,203,38,5,62,1.921
61039815,113,86,84,408,408,56,10,61,1.536
61039816,369,214,214,2236,2236,164,3,206,1.305
61039817,123,108,108,530,530,81,4,101,1.333
61039818,188,120,119,674,674,59,5,85,2.034
61039819,217,112,111,614,614,88,2,111,1.273
61039820,242,43,43,357,357,24,3,24,1.792
61039821,66,26,26,101,101,10,3,10,2.600
61039822,155,23,23,77,77,8,3,8,2.875
61039823,27,19,19,95,95,14,3,14,1.357
61039824,100,39,39,381,381,24,2,24,1.625
61039825,149,16,15,79,79,13,3,13,1.231
61039826,160,30,30,166,166,15,3,15,2.000
61039827,138,37,37,344,344,23,2,23,1.609
61039828,383,47,47,529,529,24,2,24,1.958
61039829,57,45,45,440,440,27,2,27,1.667
61039830,37,14,14,51,51,10,2,10,1.400
61039831,42,18,18,121,121,16,2,16,1.125
61039836,207,95,95,2452,2452,65,2,65,1.462
61039837,188,39,39,433,433,28,2,28,1.393
61039838,253,59,59,956,956,44,2,45,1.341
61039839,119,48,48,652,652,34,2,34,1.412
61039840,236,41,41,456,456,28,2,28,1.464
61039841,67,59,58,837,837,34,3,34,1.735
61039842,267,33,33,276,276,21,2,21,1.571
61039843,126,49,49,588,588,28,2,28,1.750
61039844,724,84,84,1302,1302,64,2,64,1.313
61039845,176,47,47,355,355,18,3,18,2.611
61039846,391,49,49,438,438,35,2,36,1.400
61039847,193,57,57,815,815,46,2,49,1.239
61039848,730,87,87,1661,1661,60,2,67,1.450
61039849,201,39,39,359,359,28,2,28,1.393
61039850,330,45,45,505,505,39,2,42,1.154
61039851,210,39,39,381,381,24,2,24,1.625
61039852,746,87,87,2089,2089,59,2,59,1.475
61039853,349,42,42,616,616,35,2,35,1.200
61039854,366,68,68,1483,1483,53,2,53,1.283
61039855,88,51,51,835,835,40,2,40,1.275
61039856,730,85,85,1776,1776,46,2,46,1.848
61039857,264,50,50,681,681,34,2,34,1.471
61039858,341,69,69,1576,1576,55,2,55,1.255
61039859,206,60,60,1014,1014,42,2,42,1.429
61039860,619,124,124,5078,5078,98,2,98,1.265
61039861,156,38,38,406,406,27,2,27,1.407
61039862,279,63,63,1093,1093,43,2,43,1.465
61039863,247,67,67,1641,1641,57,2,57,1.175
61039864,835,85,85,2694,2694,73,2,73,1.164
61039865,268,41,41,456,456,28,2,28,1.464
61039866,260,68,68,1651,1651,57,2,57,1.193
61039867,281,41,41,582,582,34,2,34,1.206
61039868,764,136,136,4956,4956,88,2,88,1.545
61039869,178,65,65,1234,1234,47,2,47,1.383
61039870,409,47,47,835,835,41,2,41,1.146
61039871,239,59,59,1081,1081,45,2,45,1.311
61039872,751,120,120,4216,4216,86,2,86,1.395
61039873,118,61,61,920,920,35,2,35,1.743
61039874,373,60,60,1066,1066,44,2,44,1.364
61039875,288,52,51,735,735,36,3,36,1.444
61039876,1227,553,553,10677,10677,520,1,553,1.063
61039877,801,784,784,19714,19714,758,2,779,1.034
61039878,747,675,675,13850,13850,632,3,665,1.068
61039879,848,581,581,10723,10723,538,3,562,1.080
61039880,1170,528,527,13695,13695,472,4,489,1.119
61039881,238,80,79,760,760,44,6,46,1.818
61039882,159,77,75,876,876,32,6,32,2.406
61039883,236,72,72,954,954,49,5,51,1.469
61039884,1069,280,279,9330,9330,230,4,247,1.217
61039885,244,185,185,1575,1575,151,3,173,1.225
61039886,599,295,295,3146,3146,255,3,278,1.157
61039887,615,317,316,3534,3534,279,3,307,1.136
61039888,1203,585,584,11862,11862,540,4,558,1.083
61039889,239,182,182,1304,1304,149,3,166,1.221
61039890,133,104,104,437,437,75,3,93,1.387
61039891,145,111,111,473,473,85,4,91,1.306
61039892,970,244,244,3387,3387,205,3,218,1.190
61039893,225,78,77,563,563,41,4,52,1.902
61039894,499,92,91,535,535,62,3,81,1.484
61039895,347,123,123,663,663,97,2,115,1.268
61039896,1009,390,390,5933,5933,345,3,362,1.130
61039897,329,246,245,2417,2417,203,4,223,1.212
61039898,185,143,142,849,849,118,3,135,1.212
61039899,584,189,188,1329,1329,156,4,172,1.212
61039900,1095,371,371,4797,4797,320,4,333,1.159
61039901,240,190,189,1185,1185,160,4,179,1.188
61039902,506,214,213,1537,1537,183,4,200,1.169
61039903,464,122,120,540,540,87,4,112,1.402
61039904,885,265,265,3025,3025,222,3,238,1.194
61039905,405,318,318,4615,4615,263,3,288,1.209
61039906,489,167,166,1205,1205,126,4,143,1.325
61039907,381,155,153,1284,1284,121,4,148,1.281
61039908,851,403,403,6390,6390,382,3,395,1.055
61039913,677,307,306,3178,3178,258,4,284,1.190
61039914,690,636,636,13664,13664,581,3,603,1.095
61039915,646,509,508,9378,9378,456,3,476,1.116
61039916,1001,348,348,6024,6024,306,3,319,1.137
61039917,189,82,81,504,504,60,3,73,1.367
61039918,402,67,66,237,237,25,5,40,2.680
61039919,345,104,104,546,546,77,2,95,1.351
61039920,888,286,286,3496,3496,253,2,268,1.130
61039921,426,361,361,4174,4174,324,3,342,1.114
61039922,599,302,302,2955,2955,271,3,285,1.114
61039923,617,324,324,3633,3633,288,3,306,1.125
61039924,951,326,326,4250,4250,283,3,301,1.152
61039925,229,156,155,1318,1318,131,3,146,1.191
61039926,371,78,78,265,265,53,3,66,1.472
61039927,399,123,123,738,738,98,3,111,1.255
61039932,945,414,414,6497,6497,385,3,395,1.075
61039933,535,519,519,9838,9838,470,3,496,1.104
61039934,680,431,431,6299,6299,391,3,413,1.102
61039935,569,298,298,3402,3402,270,2,289,1.104
61039936,1153,497,496,8124,8124,427,4,446,1.164
61039937,477,341,341,4335,4335,286,3,300,1.192
61039938,300,151,150,1009,1009,129,3,141,1.171
61039939,477,171,170,1062,1062,138,3,159,1.239
61039940,991,317,317,4017,4017,274,3,294,1.157
61039941,373,256,256,2397,2397,218,3,230,1.174
61039942,719,220,219,2155,2155,193,3,207,1.140
61039943,200,115,114,476,476,74,4,102,1.554
61039944,920,293,293,3432,3432,241,3,270,1.216
61039945,229,171,171,1023,1023,142,4,154,1.204
61039946,543,136,135,636,636,113,3,125,1.204
61039947,318,136,136,625,625,112,4,123,1.214
61039948,982,320,320,3876,3876,276,3,293,1.159
61039949,133,126,126,553,553,93,3,111,1.355
61039950,482,131,130,635,635,112,3,121,1.170
61039951,363,108,106,506,506,71,5,93,1.521
61039952,804,180,179,1277,1277,145,3,164,1.241
61039953,378,165,165,1149,1149,128,3,151,1.289
61039954,518,113,113,893,893,93,3,100,1.215
61039955,197,122,122,729,729,92,3,109,1.326
61039956,897,275,274,2947,2947,233,4,252,1.180
61039957,169,151,150,841,841,122,3,139,1.238
61039958,575,180,180,1079,1079,143,3,167,1.259
61039959,376,166,166,1013,1013,135,3,154,1.230
61039960,894,271,270,4697,4697,221,4,246,1.226
61039961,169,138,138,998,998,110,3,122,1.255
61039962,544,86,86,346,346,64,3,74,1.344
61039963,306,133,132,912,912,105,3,123,1.267
61039964,1276,608,606,15365,15365,539,5,559,1.128
61039965,628,305,305,4050,4050,253,4,269,1.206
61039966,795,480,480,8712,8712,430,3,450,1.116
61039967,398,277,277,2644,2644,221,4,237,1.253
61039968,535,284,284,2376,2376,233,4,259,1.219
61039969,555,314,314,3366,3366,261,5,282,1.203
61039970,642,239,239,2208,2208,187,4,209,1.278
61039971,259,68,68,249,249,28,3,57,2.429
61039972,793,136,135,933,933,101,4,115,1.347
61039973,274,155,155,1135,1135,120,3,144,1.292
61039974,383,100,98,435,435,76,4,89,1.316
61039975,357,108,105,418,418,83,5,97,1.301
61039976,870,239,238,2081,2081,194,4,220,1.232
61039977,539,333,333,4027,4027,289,4,303,1.152
61039978,432,187,186,1402,1402,152,5,170,1.230
61039979,334,145,145,801,801,111,3,133,1.306
61039980,910,254,254,2377,2377,208,3,229,1.221
61039981,221,178,178,1351,1351,153,2,170,1.163
61039982,556,177,177,1256,1256,149,2,166,1.188
61039983,309,111,111,446,446,81,4,94,1.370
61039984,922,291,291,2844,2844,251,3,267,1.159
61039985,375,191,190,1532,1532,156,3,180,1.224
61039986,484,122,122,572,572,82,4,106,1.488
61039987,202,125,124,766,766,99,4,112,1.263
61039988,801,161,161,1559,1559,118,4,139,1.364
61039989,387,129,129,582,582,93,4,117,1.387
61039990,397,88,87,299,299,65,3,77,1.354
61039991,199,129,128,604,604,91,4,117,1.418
61039992,847,204,203,1751,1751,164,5,183,1.244
61039993,289,95,94,356,356,70,4,83,1.357
61039994,559,160,160,1069,1069,121,3,146,1.322
61039995,183,125,125,688,688,88,3,112,1.420
61039996,1124,485,485,10232,10232,434,4,446,1.118
61039997,247,235,235,1901,1901,193,4,214,1.218
61039998,212,32,29,25,25,6,12,6,5.333
61039999,701,388,388,5375,5375,348,3,363,1.115
61040000,1100,448,447,7785,7785,405,4,423,1.106
61040003,747,412,412,5633,5633,367,3,389,1.123
61040004,797,516,515,10401,10401,442,4,468,1.167
61040005,292,151,151,952,952,103,3,128,1.466
61040006,572,168,168,1205,1205,133,3,152,1.263
61040007,349,173,173,1261,1261,150,3,161,1.153
61040008,889,231,230,2215,2215,195,4,209,1.185
61040009,182,148,148,791,791,122,2,139,1.213
61040010,537,144,144,735,735,116,3,133,1.241
61040011,339,118,118,475,475,83,4,104,1.422
61040012,979,337,336,4437,4437,294,3,312,1.146
61040013,212,196,195,1566,1566,166,4,180,1.181
61040014,380,181,181,1570,1570,160,2,170,1.131
61040015,360,119,118,577,577,82,4,105,1.451
61040017,1186,450,450,7371,7371,373,4,391,1.206
61040018,196,173,173,1459,1459,142,3,160,1.218
61040019,239,179,177,1173,1173,151,4,167,1.185
61040020,1017,297,297,2886,2886,249,3,269,1.193
61040021,373,291,290,3383,3383,267,3,278,1.090
61040022,587,232,231,1743,1743,197,4,213,1.178
61040023,351,104,103,483,483,72,4,89,1.444
61040024,918,290,290,3077,3077,244,4,261,1.189
61040025,241,187,187,1436,1436,158,4,170,1.184
61040026,494,175,174,1129,1129,155,3,163,1.129
61040027,410,134,134,1086,1086,95,4,119,1.411
61040028,892,305,304,3422,3422,254,4,276,1.201
61040029,240,176,175,1154,1154,143,3,164,1.231
61040030,191,172,172,1161,1161,143,3,160,1.203
61040031,243,221,221,2184,2184,195,3,207,1.133
61040033,1239,453,453,7573,7573,397,4,414,1.141
61040034,479,355,354,4142,4142,300,5,321,1.183
61040035,437,252,251,2129,2129,227,3,244,1.110
61040036,523,222,222,1669,1669,190,4,206,1.168
61040037,494,138,137,819,819,115,3,127,1.200
61040038,480,140,140,603,603,110,4,123,1.273
61040039,478,148,148,795,795,116,4,133,1.276
61040040,946,320,320,4133,4133,268,3,292,1.194
61040041,170,116,114,459,459,82,4,106,1.415
61040042,669,264,263,2956,2956,234,4,247,1.128
61040043,348,166,166,1107,1107,141,2,158,1.177
61040048,1111,569,569,12843,12843,517,4,532,1.101
61040049,294,239,238,2086,2086,215,4,226,1.112
61040050,283,241,241,2030,2030,215,4,225,1.121
61040051,600,362,362,4889,4889,294,4,312,1.231
61040052,1341,590,590,14171,14171,527,3,551,1.120
61040053,302,228,228,1780,1780,182,4,201,1.253
61040054,345,280,279,2524,2524,245,3,271,1.143
61040055,587,218,217,2097,2097,192,4,206,1.135
61040056,968,313,312,5198,5198,248,4,277,1.262
61040057,210,128,128,1075,1075,99,4,116,1.293
61040058,419,117,117,490,490,85,4,104,1.376
61040059,466,143,143,731,731,105,3,131,1.362
61040060,1017,378,377,5150,5150,335,4,352,1.128
61040061,290,244,243,2375,2375,207,4,223,1.179
61040062,456,182,181,1298,1298,155,4,168,1.174
61040063,425,128,128,984,984,96,2,119,1.333
61040064,941,298,298,3361,3361,242,3,272,1.231
61040065,194,162,161,934,934,133,4,149,1.218
61040066,447,152,151,811,811,126,3,142,1.206
61040067,490,146,145,955,955,116,3,135,1.259
61040068,993,364,364,7494,7494,315,3,335,1.156
61040069,161,141,140,957,957,100,5,109,1.410
61040070,355,152,151,1130,1130,120,4,135,1.267
61040071,501,130,130,1413,1413,88,3,111,1.477
61040072,976,323,322,3984,3984,282,3,303,1.145
61040073,309,257,257,2342,2342,221,3,242,1.163
61040074,559,178,178,978,978,136,3,166,1.309
61040075,358,121,121,524,524,91,2,111,1.330
61040076,855,254,254,2673,2673,212,3,234,1.198
61040077,195,109,108,422,422,83,3,101,1.313
61040078,569,94,93,331,331,66,4,82,1.424
61040079,267,122,122,715,715,92,3,109,1.326
61040080,811,236,236,2547,2547,190,3,216,1.242
61040081,141,122,121,568,568,95,4,111,1.284
61040082,524,139,139,774,774,113,3,126,1.230
61040083,364,132,132,837,837,95,4,117,1.389
61040084,939,328,327,4731,4731,279,4,296,1.176
61040085,184,142,142,735,735,110,4,124,1.291
61040086,472,158,158,956,956,132,3,146,1.197
61040087,438,165,164,979,979,143,3,155,1.154
61040088,877,275,275,2882,2882,238,3,254,1.155
61040089,224,157,157,1247,1247,122,3,146,1.287
61040090,479,120,119,602,602,96,3,109,1.250
61040091,371,119,118,540,540,100,4,108,1.190
61040092,939,306,306,2946,2946,273,3,283,1.121
61040093,284,197,197,1451,1451,162,3,188,1.216
61040094,504,133,133,716,716,108,3,120,1.231
61040095,515,142,142,867,867,111,2,133,1.279
61040100,1000,598,597,13323,13323,546,4,567,1.095
61040101,370,345,344,4285,4285,317,4,331,1.088
61040102,348,269,269,2656,2656,231,3,254,1.165
61040103,609,273,273,2635,2635,221,3,239,1.235
61040104,1178,453,452,6988,6988,392,4,419,1.156
61040105,239,201,201,1459,1459,159,3,183,1.264
61040106,503,164,162,1066,1066,124,4,148,1.323
61040107,414,125,125,595,595,74,3,113,1.689
61040108,786,205,205,1442,1442,163,3,187,1.258
61040109,254,165,165,1145,1145,128,3,153,1.289
61040110,409,109,107,393,393,78,5,96,1.397
61040111,379,111,111,429,429,85,2,102,1.306
61040112,910,330,330,3628,3628,289,3,300,1.142
61040113,145,117,117,559,559,78,3,103,1.500
61040114,465,121,121,526,526,87,4,102,1.391
61040115,398,132,132,759,759,106,3,118,1.245
61040116,971,363,362,4565,4565,313,4,334,1.160
61040117,221,195,195,1403,1403,164,3,183,1.189
61040118,202,182,181,1143,1143,153,3,169,1.190
61040119,96,39,34,46,46,20,9,25,1.950
61040124,1038,410,409,6462,6462,369,4,399,1.111
61040125,623,587,587,13186,13186,540,3,559,1.087
61040126,543,494,494,9102,9102,453,3,474,1.091
61040127,472,287,287,11133,11133,251,3,279,1.143
61040132,592,400,400,5664,5664,360,3,388,1.111
61040133,524,472,472,11958,11958,427,3,447,1.105
61040134,599,574,573,24491,24491,509,4,530,1.128
61040135,262,237,236,2599,2599,195,3,226,1.215
61040140,1099,572,572,12758,12758,546,3,566,1.048
61040141,329,310,309,4703,4703,272,4,297,1.140
61040142,349,221,221,1908,1908,186,3,208,1.188
61040143,524,299,299,2830,2830,252,3,279,1.187
61040144,876,595,595,11768,11768,482,3,509,1.234
61040146,1020,569,569,10246,10246,499,3,521,1.140
61040147,841,597,596,13220,13220,529,3,557,1.129
61040149,205,177,177,1114,1114,150,1,177,1.180
61040150,475,96,94,981,981,59,6,82,1.627
61040151,461,313,313,5890,5890,288,2,308,1.087
61040153,76,62,58,218,218,48,7,54,1.292
61040154,904,315,314,4015,4015,294,3,309,1.071
61040155,527,474,474,8622,8622,428,3,456,1.107
61040156,1167,604,604,12774,12774,558,3,581,1.082
61040164,1084,698,697,20025,20025,638,4,665,1.094
61040165,691,674,674,18802,18802,628,3,651,1.073
61040166,846,839,839,29200,29200,769,3,793,1.091
61040167,474,384,384,9096,9096,245,2,270,1.567
61040168,1386,560,559,14141,14141,515,4,538,1.087
61040169,486,349,349,5526,5526,296,3,322,1.179
61040170,217,113,112,599,599,90,4,107,1.256
61040171,357,110,109,474,474,80,3,105,1.375
61040176,1345,728,727,20664,20664,676,4,691,1.077
61040177,398,385,385,5379,5379,310,3,332,1.242
61040178,403,363,362,4660,4660,327,4,350,1.110
61040179,495,255,255,2245,2245,224,3,242,1.138
61040180,1108,369,369,8906,8906,310,3,328,1.190
61040181,287,239,239,2990,2990,202,3,219,1.183
61040182,337,197,197,1834,1834,161,3,184,1.224
61040183,317,144,144,1383,1383,108,3,131,1.333
61040185,1083,457,457,8501,8501,403,3,429,1.134
61040186,420,253,253,2776,2776,216,3,236,1.171
61040187,326,190,190,1451,1451,158,3,179,1.203
61040188,966,324,324,4653,4653,281,3,299,1.153
61040189,305,198,197,1874,1874,155,4,182,1.277
61040190,512,228,227,2191,2191,197,3,217,1.157
61040191,483,172,172,1538,1538,134,3,156,1.284
61040192,1146,528,527,9667,9667,471,4,494,1.121
61040193,667,588,587,11991,11991,532,4,555,1.105
61040194,416,396,396,5338,5338,356,3,380,1.112
61040195,382,297,297,2875,2875,262,3,281,1.134
61040196,496,279,279,3149,3149,251,3,262,1.112
61040197,538,182,182,1496,1496,146,3,165,1.247
61040198,610,202,202,1982,1982,170,2,189,1.188
61040199,617,261,261,3510,3510,222,3,245,1.176
61040201,333,277,276,2546,2546,247,4,268,1.121
61040203,293,241,240,4465,4465,212,3,237,1.137
61040208,1011,600,600,12643,12643,549,3,575,1.093
61040209,365,355,355,4393,4393,302,3,328,1.175
61040210,415,292,292,3467,3467,258,3,280,1.132

==> figs/results/HP2_Container.csv <==
Block Number,Block Size,NVT,Conflicting NV-Txs,Total Conflicts,W-W Conflicts,Longest Conflict Chain,Conflict Families,Most Danced Conflict Family Size,Parallelism Factor (PF): Block Size / Chain
205465000,4176,52,41,114,80,13,16,22,4.000
205465001,1341,22,15,17,10,7,9,13,3.143
205465002,2252,25,22,29,26,7,8,8,3.571
205465003,101,13,11,37,26,11,3,11,1.182
205465004,4233,382,362,5574,4184,248,31,284,1.540
205465005,364,150,139,1123,927,97,17,109,1.546
205465006,2931,71,61,446,303,47,13,57,1.511
205465007,383,110,99,682,498,45,18,50,2.444
205465008,4231,159,149,1299,1088,68,15,80,2.338
205465009,1067,100,88,505,406,41,16,49,2.439
205465010,2429,74,61,307,215,30,21,30,2.467
205465011,252,138,126,1212,949,59,18,65,2.339
205465012,4292,243,226,2616,1946,193,20,222,1.259
205465013,425,66,57,268,203,33,14,35,2.000
205465014,3195,113,97,391,314,33,21,53,3.424
205465015,395,101,86,609,512,39,21,41,2.590
205465016,3852,101,83,346,267,40,23,64,2.525
205465017,1554,171,165,1598,1347,73,16,90,2.342
205465018,1993,131,117,826,638,69,20,96,1.899
205465019,599,210,194,3256,3071,82,23,89,2.561
205465020,3994,168,148,3221,3003,119,24,141,1.412
205465021,885,98,88,686,486,41,17,43,2.390
205465022,2827,81,69,369,304,32,19,37,2.531
205465023,198,74,62,257,207,23,17,28,3.217
205465024,3920,133,119,997,884,56,20,64,2.375
205465025,1324,98,86,492,409,53,17,73,1.849
205465026,2307,123,114,813,731,52,16,54,2.365
205465027,301,109,96,755,619,39,19,48,2.795
205465028,3883,41,30,72,52,14,17,14,2.929
205465029,1900,98,87,595,468,37,19,39,2.649
205465030,1777,107,97,478,398,37,20,45,2.892
205465031,201,82,70,393,302,22,17,24,3.727
205465032,4052,160,146,1177,770,98,19,129,1.633
205465033,1490,108,101,619,479,52,12,69,2.077
205465034,1964,126,112,723,653,41,23,42,3.073
205465035,445,96,86,527,370,44,17,56,2.182
205465036,1056,168,150,1086,841,65,26,75,2.585
205465037,4037,111,100,676,478,54,16,67,2.056
205465038,1810,90,67,252,187,25,31,29,3.600
205465039,1193,117,105,765,707,41,19,41,2.854
205465040,3896,155,139,897,666,84,25,102,1.845
205465041,223,99,85,606,479,47,18,70,2.106
205465042,2863,93,78,447,363,34,23,39,2.735
205465043,853,99,85,714,476,45,21,51,2.200
205465044,3953,137,115,848,625,46,28,53,2.978
205465045,1873,117,108,867,657,46,16,47,2.543
205465046,1855,75,66,245,189,28,16,35,2.679
205465047,195,112,101,739,526,81,14,88,1.383
205465048,3940,100,86,450,285,54,24,59,1.852
205465049,1019,61,56,295,171,29,11,30,2.103
205465050,2163,100,83,472,374,36,24,39,2.778
205465051,675,76,64,275,249,24,21,26,3.167
205465052,4037,209,193,2422,1682,93,25,100,2.247
205465053,510,95,78,428,280,35,23,39,2.714
205465054,2946,89,76,316,292,29,19,32,3.069
205465055,484,117,105,906,566,54,17,82,2.167
205465056,3943,122,109,516,447,33,25,37,3.697
205465057,1074,94,78,895,666,48,22,48,1.958
205465058,2607,78,59,223,197,16,30,16,4.875
205465059,172,89,78,538,329,49,17,53,1.816
205465060,3987,136,120,868,683,68,24,94,2.000
205465061,1388,99,90,628,491,38,16,44,2.605
205465062,2318,140,130,927,766,44,19,49,3.182
205465063,201,78,65,284,198,26,21,33,3.000
205465064,3904,59,54,211,175,21,11,21,2.810
205465065,1714,75,67,387,272,34,15,35,2.206
205465066,1901,82,68,288,228,28,24,30,2.929
205465067,172,76,70,381,255,31,10,40,2.452
205465068,2613,193,175,1544,1298,112,26,129,1.723
205465069,2229,109,100,689,609,44,15,46,2.477
205465070,2378,87,73,305,240,35,23,43,2.486
205465071,654,72,62,310,198,34,15,38,2.118
205465072,3937,20,18,60,58,11,6,11,1.818
205465073,1626,95,86,447,379,30,19,32,3.167
205465074,1724,128,118,1206,1149,53,17,70,2.415
205465075,242,125,115,829,581,83,15,96,1.506
205465076,4012,246,230,2716,2370,102,25,117,2.412
205465077,843,167,151,2412,2113,110,25,116,1.518
205465078,2943,170,159,1975,1513,96,17,106,1.771
205465079,739,85,75,459,352,32,16,34,2.656
205465080,3875,122,105,757,474,54,25,65,2.259
205465081,1472,138,127,1329,1068,63,16,75,2.190
205465082,2274,117,108,523,476,43,18,48,2.721
205465083,210,92,80,411,335,55,19,68,1.673
205465084,4016,109,99,720,593,54,18,67,2.019
205465085,1022,71,59,300,183,31,16,34,2.290
205465086,2669,99,90,643,505,40,16,46,2.475
205465087,178,87,70,410,310,26,23,30,3.346
205465088,2177,86,75,321,224,47,19,55,1.830
205465089,2957,167,155,1213,1023,109,22,118,1.532
205465090,1620,89,77,389,327,49,18,59,1.816
205465091,1081,59,50,244,207,31,18,32,1.903
205465092,3893,7,6,15,15,6,2,6,1.167
205465093,1331,5,5,10,10,5,1,5,1.000
205465094,2314,204,183,1419,1094,60,36,71,3.400
205465095,141,86,75,452,257,39,15,45,2.205
205465096,4140,186,171,1602,1199,112,26,126,1.661
205465097,653,71,59,276,223,26,17,26,2.731
205465098,2947,96,83,459,420,39,20,42,2.462
205465099,258,81,66,441,399,30,22,30,2.700
205465100,4060,161,145,1305,1118,48,26,49,3.354
205465101,715,99,88,712,472,40,14,44,2.475
205465102,2821,80,73,324,234,24,14,29,3.333
205465103,445,66,56,271,198,31,16,36,2.129
205465104,3915,170,157,1240,1154,118,22,128,1.441
205465105,1546,72,59,429,327,38,17,45,1.895
205465106,2101,77,66,383,315,34,17,40,2.265
205465107,201,121,105,775,625,73,21,81,1.658
205465108,4014,129,120,862,527,82,18,96,1.573
205465109,818,53,46,271,196,30,10,31,1.767
205465110,2460,108,94,576,514,31,22,34,3.484
205465111,602,112,100,704,634,55,18,57,2.036
205465112,2618,124,110,949,591,57,26,61,2.175
205465113,2703,69,51,258,192,23,22,26,3.000
205465114,2222,99,86,582,397,39,17,46,2.538
205465115,354,127,118,902,665,52,17,59,2.442
205465116,3919,73,57,230,173,19,23,22,3.842
205465117,1565,71,63,480,348,42,13,42,1.690
205465118,1817,77,67,338,294,23,16,25,3.348
205465119,220,111,98,637,602,59,19,62,1.881
205465120,3728,172,157,1626,1052,97,27,114,1.773
205465121,1871,128,121,1278,769,61,14,61,2.098
205465122,2499,134,119,781,547,51,24,68,2.627
205465123,165,87,67,343,289,21,26,26,4.143
205465124,3984,132,108,831,611,57,31,67,2.316
205465125,236,110,97,598,448,43,17,43,2.558
205465126,2458,87,77,429,358,30,16,34,2.900
205465127,1262,73,50,229,154,30,29,35,2.433
205465128,3092,88,77,380,324,30,18,32,2.933
205465129,1881,70,66,317,257,28,8,30,2.500
205465130,2313,194,167,1391,1031,69,41,76,2.812
205465131,501,102,94,838,620,44,14,48,2.318
205465132,2347,127,118,784,597,49,19,51,2.592
205465133,3354,84,70,427,332,30,21,32,2.800
205465134,1933,81,71,413,337,32,17,35,2.531
205465135,292,91,78,413,301,31,19,33,2.935
205465136,3908,124,109,702,608,41,25,49,3.024
205465137,2021,155,141,1420,1108,48,26,56,3.229
205465138,1897,193,175,1369,891,118,25,138,1.636
205465139,175,134,123,935,685,76,17,90,1.763
205465140,4018,150,134,1198,1075,76,24,88,1.974
205465141,1307,210,195,4420,4005,91,21,147,2.308
205465142,1678,110,98,693,494,43,20,45,2.558
205465143,564,88,78,414,280,32,16,39,2.750
205465144,4217,89,79,418,247,43,20,48,2.070
205465145,1155,117,103,640,536,34,22,37,3.441
205465146,2658,111,100,595,545,52,16,54,2.135
205465147,211,85,66,380,253,38,25,44,2.237
205465148,3951,186,171,1472,1064,77,30,87,2.416
205465149,1027,124,114,1098,795,54,18,60,2.296
205465150,2718,97,82,506,362,33,23,35,2.939
205465151,196,90,77,451,294,42,20,48,2.143
205465152,3783,124,109,841,567,46,22,54,2.696
205465153,1283,111,97,522,401,60,20,73,1.850
205465154,2064,102,89,514,455,36,19,47,2.833
205465155,403,90,72,375,267,24,27,29,3.750
205465156,3926,153,138,1507,973,70,25,72,2.186
205465157,774,117,102,515,416,44,25,46,2.659
205465158,2995,67,50,256,159,28,22,32,2.393
205465159,236,100,79,618,524,46,25,58,2.174
205465160,2029,125,107,679,596,47,25,50,2.660
205465161,3017,149,134,1183,1046,82,25,91,1.817
205465162,1893,82,73,333,300,27,19,27,3.037
205465163,928,93,76,448,410,31,24,35,3.000
205465164,2865,106,87,515,238,44,28,56,2.409
205465165,2551,140,127,1347,857,100,21,104,1.400
205465166,2175,109,89,469,376,32,28,32,3.406
205465167,317,107,92,610,505,40,21,42,2.675
205465168,4047,143,120,729,472,49,31,54,2.918
205465169,489,77,66,405,303,29,16,30,2.655
205465170,2771,144,128,1183,767,68,25,74,2.118
205465171,733,100,86,413,343,34,21,42,2.941
205465172,3836,104,93,608,355,50,19,55,2.080
205465173,819,91,84,395,335,26,13,34,3.500
205465174,2377,89,81,275,239,25,16,26,3.560
205465175,283,82,75,334,280,31,12,33,2.645
205465176,3925,111,102,456,344,35,23,42,3.171
205465177,1359,102,89,561,439,32,19,35,3.188
205465178,2448,74,65,372,272,36,15,40,2.056
205465179,178,86,71,316,170,24,22,36,3.583
205465180,4388,237,213,2828,1615,156,34,178,1.519
205465181,185,77,65,251,164,23,20,28,3.348
205465182,3315,65,56,234,172,20,14,21,3.250
205465183,258,72,63,183,123,22,16,24,3.273
205465184,2790,85,65,172,153,23,29,28,3.696
205465185,1455,106,94,464,342,40,20,44,2.650
205465186,2526,131,116,780,625,66,24,80,1.985
205465187,795,62,55,222,134,25,12,30,2.480
205465188,4592,351,325,5173,3298,230,42,255,1.526
205465189,269,159,148,2152,1289,121,17,128,1.314
205465190,3064,62,53,225,140,25,17,27,2.480
205465191,744,137,119,1115,915,40,24,42,3.425
205465192,3948,196,179,1679,995,79,29,87,2.481
205465193,228,134,118,1529,982,72,21,81,1.861
205465194,2888,131,118,793,590,88,18,109,1.489
205465195,908,129,116,996,751,41,20,46,3.146
205465196,3915,132,112,822,540,50,29,60,2.640
205465197,636,140,128,1122,849,49,19,53,2.857
205465198,2750,87,72,392,202,38,21,44,2.289
205465199,565,86,77,517,248,47,17,52,1.830
205465200,3941,156,136,1052,723,103,26,116,1.515
205465201,162,97,76,592,402,38,26,42,2.553
205465202,2280,96,85,605,500,38,20,39,2.526
205465203,1410,53,41,134,103,14,17,19,3.786
205465204,3988,159,137,1215,1042,56,29,60,2.839
205465205,1306,92,72,359,308,24,27,26,3.833
205465206,2298,93,80,606,370,57,18,68,1.632
205465207,319,117,107,636,432,41,20,49,2.854
205465208,4045,179,161,1364,1086,73,26,112,2.452
205465209,149,50,43,141,83,20,15,21,2.500
205465210,3263,72,52,187,170,15,28,19,4.800
205465211,494,143,127,1204,985,51,23,55,2.804
205465212,3836,63,54,219,181,21,14,21,3.000
205465213,1465,175,159,1874,1117,76,27,82,2.303
205465214,1861,104,95,637,476,38,14,39,2.737
205465215,767,91,82,381,300,36,16,44,2.528
205465216,3813,101,84,538,350,37,26,48,2.730
205465217,1907,112,95,663,624,48,21,55,2.333
205465218,1802,97,82,411,316,37,20,40,2.622
205465219,190,94,79,368,256,35,21,42,2.686
205465220,3859,67,56,291,240,25,15,27,2.680
205465221,1308,172,154,1310,920,102,28,118,1.686
205465222,2046,105,91,854,523,72,19,78,1.458
205465223,663,73,59,426,232,35,18,41,2.086
205465224,3994,144,128,1124,887,51,21,56,2.824
205465225,1337,77,64,261,215,24,21,24,3.208
205465226,2112,66,51,260,191,25,19,28,2.640
205465227,162,95,84,673,529,30,17,33,3.167
205465228,4201,136,119,853,646,82,24,96,1.659
205465229,1271,95,78,460,377,29,23,29,3.276
205465230,2341,78,64,330,167,43,19,50,1.814
205465231,217,66,51,218,193,14,19,24,4.714
205465232,3978,136,123,1173,1142,48,21,49,2.833
205465233,1583,78,64,278,199,27,20,36,2.889
205465234,2026,84,74,443,339,34,18,38,2.471
205465235,240,99,80,438,340,47,25,54,2.106
205465236,4011,119,103,657,471,73,22,88,1.630
205465237,1536,106,95,866,702,48,16,49,2.208
205465238,1971,52,38,113,77,19,21,22,2.737
205465239,375,96,86,543,433,39,17,47,2.462
205465240,2962,11,11,55,55,11,1,11,1.000
205465241,2369,20,16,32,31,9,7,9,2.222
205465242,1830,53,44,170,164,22,15,22,2.409
205465243,271,5,5,10,10,5,1,5,1.000
205465244,4270,452,432,9489,6476,300,42,315,1.507
205465245,311,36,23,70,34,15,16,18,2.400
205465246,3270,77,68,332,264,32,18,34,2.406
205465247,301,122,108,675,570,41,21,44,2.976
205465248,3895,98,85,451,369,31,19,33,3.161
205465249,1810,76,67,358,318,32,14,35,2.375
205465250,1885,111,93,471,337,31,25,33,3.581
205465251,246,100,91,478,409,49,14,65,2.041
205465252,4006,181,167,1626,1199,101,25,113,1.792
205465253,1976,150,133,1252,875,52,27,55,2.885
205465254,1855,138,120,735,563,81,25,92,1.704
205465255,161,95,83,473,326,33,19,36,2.879
205465256,3932,92,82,296,197,35,20,38,2.629
205465257,326,102,89,560,440,61,19,71,1.672
205465258,2184,102,88,611,493,37,21,38,2.757
205465259,1344,58,45,166,118,25,18,29,2.320
205465260,3956,126,110,849,719,43,25,48,2.930
205465261,1137,101,91,462,323,29,16,36,3.483
205465262,2327,108,99,620,558,44,15,54,2.455
205465263,176,68,55,299,224,38,17,41,1.789
205465264,4329,248,232,2440,1559,150,26,181,1.653
205465265,515,73,64,451,377,38,15,40,1.921
205465266,3021,105,94,1402,1318,64,16,83,1.641
205465267,324,131,118,2026,2006,73,17,82,1.795
205465268,3899,88,79,768,752,36,15,36,2.444
205465269,567,74,70,342,298,32,10,41,2.313
205465270,2524,29,21,49,29,9,12,10,3.222
205465271,347,134,123,673,585,86,15,113,1.558
205465272,4657,344,317,4968,3339,215,41,237,1.600
205465273,199,84,76,567,409,43,16,44,1.953
205465274,3170,62,52,218,175,18,17,18,3.444
205465275,416,109,98,618,531,37,22,43,2.946
205465276,4090,152,138,1295,1062,50,18,55,3.040
205465277,721,159,144,1499,1016,73,23,82,2.178
205465278,2985,116,109,744,542,71,11,83,1.634
205465279,197,84,74,387,302,32,16,34,2.625
205465280,4016,81,69,289,248,30,21,36,2.700
205465281,1014,92,80,433,334,29,18,32,3.172
205465282,2177,100,86,609,515,35,20,39,2.857
205465283,234,123,111,703,637,34,20,36,3.618
205465284,1890,174,153,1754,1144,70,29,73,2.486
205465285,3178,88,84,632,529,69,7,80,1.275
205465286,2146,70,61,370,321,30,13,33,2.333
205465287,1114,61,44,169,117,21,21,27,2.905
205465288,4025,134,111,726,554,45,36,49,2.978
205465289,192,136,127,1085,891,51,16,51,2.667
205465290,2427,91,77,380,293,35,22,37,2.600
205465291,1236,77,61,312,190,29,23,35,2.655
205465292,3774,98,84,469,407,58,17,67,1.690
205465293,1125,170,151,1115,860,87,28,106,1.954
205465294,1835,66,56,270,217,22,17,23,3.000
205465295,360,95,86,533,437,35,17,37,2.714
205465296,3916,34,19,31,27,6,19,8,5.667
205465297,1273,36,28,54,31,11,14,12,3.273
205465298,1991,112,96,630,579,28,23,32,4.000
205465299,181,119,105,733,591,86,19,92,1.384
205465300,609,171,150,1266,1001,81,31,113,2.111
205465301,2795,156,140,868,472,57,32,66,2.737
205465302,3619,127,111,774,566,51,21,61,2.490
205465303,1688,104,87,523,404,37,22,42,2.811
205465304,3993,121,97,538,395,57,28,66,2.123
205465305,1303,156,145,1434,1023,99,17,114,1.576
205465306,1972,162,142,1116,782,80,26,112,2.025
205465307,980,94,82,461,291,49,18,55,1.918
205465308,2865,131,112,440,428,31,33,35,4.226
205465309,1918,158,145,991,782,53,21,57,2.981
205465310,2222,128,107,1145,813,59,32,60,2.169
205465311,853,79,62,290,163,29,22,34,2.724
205465312,4009,153,139,861,712,79,23,101,1.937
205465313,1891,133,110,814,520,49,38,55,2.714
205465314,1996,237,224,3450,2606,142,20,164,1.669
205465315,131,82,72,344,291,25,16,30,3.280
205465316,3155,89,69,304,191,34,28,41,2.618
205465317,2174,161,144,1372,935,109,23,113,1.477
205465318,824,122,112,665,515,41,21,45,2.976
205465319,67,52,40,213,116,28,16,33,1.857
205465320,3100,132,112,662,535,47,29,47,2.809
205465322,2785,154,128,623,459,42,38,51,3.667
205465323,740,118,108,964,711,52,19,54,2.269
205465324,5259,367,349,7301,4448,223,34,255,1.646
205465325,379,309,291,5480,3726,110,29,114,2.809
205465326,3146,98,90,455,374,33,18,34,2.970
205465327,999,118,102,1067,813,45,21,47,2.622
205465328,3740,257,233,2786,2353,134,34,149,1.918
205465329,2035,194,184,2984,1688,121,16,159,1.603
205465330,2052,321,301,7255,4105,155,33,162,2.071
205465331,194,123,110,1138,585,72,19,78,1.708
205465332,3892,84,74,337,280,22,17,28,3.818
205465333,1881,226,204,3402,1992,165,30,182,1.370
205465334,1352,56,48,214,119,24,18,24,2.333
205465335,395,93,83,526,488,28,17,29,3.321
205465336,4302,112,102,704,589,38,17,42,2.947
205465337,1757,71,61,265,246,26,18,26,2.731
205465338,1936,90,82,717,357,47,14,50,1.915
205465339,177,92,78,329,277,25,22,26,3.680
205465340,4019,187,173,2011,1219,137,21,149,1.365
205465341,1156,67,61,444,259,39,13,40,1.718
205465342,2558,77,70,311,270,23,14,28,3.348
205465343,200,126,113,758,720,45,19,45,2.800
205465344,3824,31,21,33,28,8,13,12,3.875
205465345,1361,75,64,252,237,25,18,27,3.000
205465346,1862,18,16,23,18,6,6,6,3.000
205465347,154,98,88,417,386,37,19,38,2.649
205465348,4546,263,245,3305,2128,111,28,122,2.369
205465349,1240,70,61,370,270,23,15,23,3.043
205465350,2463,106,96,679,526,38,18,42,2.789
205465351,187,84,77,491,267,49,11,59,1.714
205465352,3779,96,81,421,362,20,25,24,4.800
205465353,2098,154,137,917,796,55,24,68,2.800
205465354,540,60,49,146,107,33,15,38,1.818
205465355,1475,154,142,1362,999,95,17,108,1.621
205465356,3852,15,5,4,4,3,12,3,5.000
205465357,1850,13,0,0,0,1,13,1,13.000
205465358,1759,3,2,1,1,2,2,2,1.500
205465359,268,221,183,1611,1237,63,50,75,3.508
205465360,3947,214,197,2739,1851,94,25,101,2.277
205465361,1201,108,99,543,441,42,16,47,2.571
205465362,2156,93,85,529,355,51,13,65,1.824
205465363,225,84,67,259,216,26,23,30,3.231
205465364,4447,241,227,3794,2221,174,18,211,1.385
205465365,606,106,92,639,315,53,20,57,2.000
205465366,3017,89,75,662,303,49,19,55,1.816
205465367,362,124,113,838,626,46,17,47,2.696
205465368,3878,145,129,1086,800,58,23,66,2.500
205465369,603,146,134,1446,862,71,16,82,2.056
205465370,2513,77,63,488,292,36,19,42,2.139
205465371,775,80,70,332,220,27,17,30,2.963
205465372,3968,112,97,617,533,38,20,39,2.947
205465373,1318,105,93,918,471,51,18,56,2.059
205465374,2073,87,73,459,289,39,23,40,2.231
205465375,594,147,132,1692,1094,74,21,79,1.986
205465376,4109,205,191,2123,1500,138,22,149,1.486
205465377,1848,84,72,387,268,33,24,35,2.545
205465378,1950,122,115,842,708,50,14,51,2.440
205465379,99,57,46,225,191,24,15,30,2.375
205465380,3789,56,41,112,62,22,22,27,2.545
205465381,1929,184,177,1889,1422,61,14,65,3.016
205465382,1881,111,94,760,572,81,22,86,1.370
205465383,270,123,109,783,520,48,22,54,2.563
205465384,4043,120,107,834,548,54,20,74,2.222
205465385,829,125,112,834,642,39,19,41,3.205
205465386,2691,105,88,442,335,42,23,56,2.500
205465387,360,78,69,435,232,38,20,42,2.053
205465388,3928,109,92,429,381,28,28,28,3.893
205465389,249,110,96,624,493,35,20,35,3.143
205465390,2357,107,94,656,455,70,18,77,1.529
205465391,1342,74,63,278,134,37,18,46,2.000
205465392,4033,188,169,1490,1326,63,29,64,2.984
205465393,639,101,89,772,463,52,18,65,1.942
205465394,2789,83,78,388,322,33,11,37,2.515
205465395,433,113,102,578,491,33,18,36,3.424
205465396,3007,13,10,21,21,6,5,6,2.167
205465397,1416,184,167,1478,1054,123,27,133,1.496
205465398,1775,74,67,437,345,27,14,31,2.741
205465399,1575,77,68,273,204,21,17,24,3.667
205465400,4156,220,201,1933,1304,129,26,164,1.705
205465401,449,91,80,470,395,38,18,39,2.395
205465402,3225,101,94,464,425,31,12,48,3.258
205465403,275,113,98,646,547,49,21,49,2.306
205465404,3875,125,110,881,647,52,24,53,2.404
205465405,962,94,86,732,459,46,15,51,2.043
205465406,2046,112,100,749,608,41,19,45,2.732
205465407,985,73,63,373,200,38,16,43,1.921
205465408,3837,108,94,749,666,36,20,45,3.000
205465409,2049,172,157,1275,1064,101,24,122,1.703
205465410,1866,165,151,1953,1536,58,20,62,2.845
205465411,184,127,110,985,714,82,20,98,1.549
205465412,3965,95,84,432,291,27,18,34,3.519
205465413,839,75,62,317,221,28,21,29,2.679
205465414,2744,80,71,509,415,38,17,41,2.105
205465415,324,137,125,1144,1112,48,16,57,2.854
205465416,4069,255,246,5543,5231,169,15,176,1.509
205465417,604,219,214,4914,4544,183,10,199,1.197
205465418,2851,238,230,4961,4692,139,14,167,1.712
205465419,837,181,170,3842,3670,135,16,145,1.341
205465420,4044,213,200,3697,3592,133,20,143,1.602
205465421,827,215,213,4285,4039,140,4,164,1.536
205465422,2844,223,216,4717,4420,180,11,197,1.239
205465423,648,196,190,4271,4033,158,10,177,1.241
205465424,3963,212,203,2876,2719,127,16,139,1.669
205465425,725,172,166,2396,2239,124,9,133,1.387
205465426,2979,199,192,3427,2855,144,11,168,1.382
205465427,511,262,255,3465,3027,192,13,234,1.365
205465428,3827,89,86,873,826,54,8,59,1.648
205465429,1546,168,155,1636,1211,95,19,108,1.768
205465430,2160,119,112,1209,951,73,14,82,1.630
205465431,511,125,115,859,686,50,16,56,2.500
205465432,3939,201,179,1805,1373,79,28,116,2.544
205465433,1106,112,103,1105,823,66,13,73,1.697
205465434,2726,121,110,605,567,49,20,52,2.469
205465435,171,133,128,1329,1154,92,9,108,1.446
205465436,2275,120,107,906,504,61,22,73,1.967
205465437,2872,137,135,1409,1141,74,7,83,1.851
205465438,1805,120,114,1062,840,69,11,80,1.739
205465439,1009,108,101,911,827,57,12,71,1.895
205465440,3956,114,109,702,599,48,12,56,2.375
205465441,1357,113,106,949,826,47,10,52,2.404
205465442,2202,87,75,380,325,31,20,33,2.806
205465443,321,58,48,285,184,31,15,34,1.871
205465444,3933,99,85,422,338,51,19,68,1.941
205465445,1781,121,106,952,784,47,20,50,2.574
205465446,1857,98,88,827,646,61,15,74,1.607
205465447,257,73,67,424,289,36,13,39,2.028
205465448,3978,115,102,765,711,57,19,60,2.018
205465449,1731,86,74,315,260,27,20,28,3.185
205465450,1931,93,82,571,459,37,19,38,2.514
205465451,157,46,41,224,134,30,8,33,1.533
205465452,3969,132,120,1032,901,53,18,54,2.491
205465453,1520,94,87,720,344,54,13,61,1.741
205465454,2082,68,60,237,213,17,15,23,4.000
205465455,297,113,105,1042,871,35,16,38,3.229
205465456,3999,148,136,988,879,53,17,56,2.792
205465457,1130,103,94,826,652,39,13,39,2.641
205465458,2614,99,83,446,336,32,25,39,3.094
205465459,136,59,52,265,191,26,12,26,2.269
205465460,3810,18,11,6,6,3,12,3,6.000
205465461,1866,15,9,6,6,3,10,3,5.000
205465462,1742,15,15,30,30,9,4,9,1.667
205465463,342,301,283,2900,2326,161,29,200,1.870
205465464,4083,251,238,5757,3381,130,20,135,1.931
205465465,293,142,135,1161,869,78,17,85,1.821
205465466,2431,116,110,838,683,40,12,44,2.900
205465467,996,116,109,915,499,52,13,58,2.231
205465468,3748,87,75,241,159,29,22,38,3.000
205465469,1049,160,150,1593,1141,105,15,114,1.524
205465470,2198,93,86,391,267,33,16,33,2.818
205465471,802,110,105,711,551,42,11,46,2.619
205465472,3916,120,109,1098,622,60,16,68,2.000
205465473,1225,93,86,568,471,38,14,38,2.447
205465474,2351,102,98,662,479,48,12,52,2.125
205465475,334,82,74,391,276,27,15,31,3.037
205465476,4049,132,119,1177,884,55,18,66,2.400
205465477,1119,89,81,509,428,48,12,54,1.854
205465478,2551,124,115,872,776,41,17,43,3.024
205465479,194,62,50,222,151,24,18,27,2.583
205465480,4071,123,109,923,545,52,20,57,2.365
205465481,1633,110,101,801,636,43,14,46,2.558
205465482,1772,59,47,205,162,19,18,21,3.105
205465483,399,101,93,819,507,43,14,49,2.349
205465484,3671,99,90,665,573,39,15,45,2.538
205465485,1291,149,135,1120,863,55,22,56,2.709
205465486,2586,68,61,236,151,26,15,36,2.615
205465487,380,61,53,330,194,32,12,36,1.906
205465488,3897,21,11,14,14,7,13,7,3.000
205465489,1161,18,12,20,17,7,8,7,2.571
205465490,2362,15,14,26,19,7,4,7,2.143
205465491,381,280,263,3138,2334,143,26,206,1.958
205465492,4049,147,140,1478,943,102,12,114,1.441
205465493,495,89,81,650,422,61,12,69,1.459
205465494,3193,73,65,480,274,42,11,49,1.738
205465495,234,101,94,609,493,32,13,56,3.156
205465496,3849,130,120,974,676,64,16,73,2.031
205465497,565,140,128,1307,850,72,17,89,1.944
205465498,2891,119,108,865,684,59,14,84,2.017
205465499,644,103,97,510,427,64,13,74,1.609
205465500,2683,7,6,15,15,6,2,6,1.167
205465501,1589,84,76,401,375,44,15,50,1.909
205465502,1838,68,60,300,235,30,12,38,2.267
205465503,609,106,97,747,627,47,16,51,2.255
205465504,3746,91,78,234,192,18,20,21,5.056
205465505,2394,124,117,921,660,83,11,100,1.494
205465506,1452,41,37,350,200,31,7,31,1.323
205465507,289,82,76,515,473,31,12,32,2.645
205465508,4800,309,288,4142,3017,202,30,220,1.530
205465509,501,161,148,1265,1114,62,22,64,2.597
205465510,3027,85,77,420,266,35,12,45,2.429
205465511,661,86,77,362,282,39,14,49,2.205
205465512,2967,58,50,120,111,14,14,20,4.143
205465513,1776,91,75,299,237,37,22,53,2.459
205465514,2253,131,120,869,672,83,18,96,1.578
205465515,446,126,115,905,528,65,17,92,1.938
205465516,4033,117,110,769,495,65,13,85,1.800
205465517,295,120,109,824,594,42,17,53,2.857
205465518,2252,99,89,528,391,31,15,40,3.194
205465519,1283,78,69,399,306,47,16,52,1.660
205465520,3942,70,63,351,315,44,10,50,1.591
205465521,1487,25,18,20,19,5,13,5,5.000
205465522,1924,70,65,313,274,24,10,26,2.917
205465523,253,199,184,1930,1295,135,22,153,1.474
205465524,4256,175,164,2223,1420,85,15,96,2.059
205465525,719,135,128,1137,765,57,14,87,2.368
205465526,2684,92,80,447,362,37,17,43,2.486
205465527,234,62,50,186,179,20,17,20,3.100
205465528,4202,87,81,377,336,55,10,67,1.582
205465529,355,97,92,593,493,38,11,42,2.553
205465530,2064,64,51,267,206,20,17,26,3.200
205465531,870,62,50,192,144,22,16,29,2.818
205465532,4609,190,175,2188,1536,78,21,81,2.436
205465533,998,90,83,554,356,42,15,45,2.143
205465534,2709,102,94,566,473,53,12,83,1.925
205465535,176,74,65,356,283,29,12,33,2.552
205465536,3942,104,92,534,524,37,19,38,2.811
205465537,1694,44,39,136,118,17,11,18,2.588
205465538,2029,100,91,581,480,37,14,37,2.703
205465539,217,72,62,289,213,25,15,32,2.880
205465540,3826,95,84,515,347,36,18,46,2.639
205465541,1744,123,113,870,710,53,15,90,2.321
205465542,1867,73,63,283,224,21,16,23,3.476
205465543,302,120,112,834,743,42,15,43,2.857
205465544,3886,54,48,146,108,21,12,27,2.571
205465545,1876,87,72,475,407,34,19,35,2.559
205465546,1753,96,85,561,483,31,19,33,3.097
205465547,239,71,57,256,181,21,20,27,3.381
205465548,3955,107,96,729,569,58,16,65,1.845
205465549,1581,99,87,501,373,49,16,61,2.020
205465550,1750,99,89,500,405,57,17,63,1.737
205465551,563,82,67,390,288,29,19,34,2.828
205465552,3866,18,15,29,26,6,6,6,3.000
205465553,1788,10,8,13,13,5,4,5,2.000
205465554,1835,66,55,242,209,23,15,24,2.870
205465555,133,91,84,503,312,35,13,41,2.600
205465556,4211,329,315,5193,3558,234,26,251,1.406
205465557,234,97,87,548,435,32,17,32,3.031
205465558,3425,102,93,691,479,41,15,45,2.488
205465559,225,90,83,587,519,53,10,62,1.698
205465560,3935,122,114,912,775,47,15,56,2.596
205465561,1369,82,74,433,355,23,14,25,3.565
205465562,1950,69,65,404,250,35,8,36,1.971
205465563,173,94,84,490,447,43,18,43,2.186
205465564,4342,88,81,376,343,28,13,34,3.143
205465565,691,107,100,611,508,55,14,59,1.945
205465566,2558,64,57,234,187,26,13,27,2.462
205465567,548,63,54,222,135,26,13,32,2.423
205465568,4100,204,189,1686,1241,64,25,71,3.188
205465569,469,107,97,607,409,39,18,41,2.744
205465570,2876,141,136,1068,847,56,11,63,2.518
205465571,456,88,77,375,323,42,17,55,2.095
205465572,3805,136,121,932,781,82,20,98,1.659
205465573,1291,63,53,188,154,35,14,44,1.800
205465574,2249,73,66,406,299,31,14,33,2.355
205465575,291,116,111,987,668,53,12,54,2.189
205465576,4175,58,49,213,135,31,14,35,1.871
205465577,780,116,110,878,697,34,15,39,3.412
205465578,2278,122,109,899,721,42,18,44,2.905
205465579,891,53,44,120,86,16,14,22,3.313
205465580,2412,127,117,824,701,82,16,92,1.549
205465581,2565,122,108,1091,763,58,20,65,2.103
205465582,2015,93,81,524,479,36,17,41,2.583
205465583,870,85,73,354,291,23,20,28,3.696
205465584,1474,81,72,258,195,26,17,32,3.115
205465585,2130,119,107,951,651,84,15,95,1.417
205465586,3656,74,67,310,264,30,11,32,2.467
205465587,438,106,92,643,589,41,19,42,2.585
205465588,4118,71,61,132,116,19,19,27,3.737
205465589,151,80,70,373,272,29,17,34,2.759
205465590,2659,141,132,879,628,57,19,69,2.474
205465591,1048,70,63,236,194,18,17,20,3.889
205465592,3916,36,25,51,43,10,15,12,3.600
205465593,460,232,214,2325,1485,132,32,154,1.758
205465594,1941,91,84,466,345,52,14,61,1.750
205465595,1542,104,90,512,379,31,24,35,3.355
205465596,4019,103,86,552,437,35,23,42,2.943
205465597,1050,96,87,412,311,32,18,38,3.000
205465598,2228,74,55,240,198,21,25,22,3.524
205465599,234,97,86,631,445,61,17,73,1.590
205465600,4133,169,147,1324,1063,89,28,108,1.899
205465601,1149,163,146,1331,845,89,23,110,1.831
205465602,2467,123,115,1168,987,83,14,91,1.482
205465603,591,186,176,2599,2422,88,16,93,2.114
205465604,3868,19,15,35,35,9,6,9,2.111
205465605,1798,130,117,726,604,54,22,73,2.407
205465606,1741,159,148,1787,1641,93,17,98,1.710
205465607,240,110,103,1005,720,60,12,62,1.833
205465608,571,192,178,1709,1225,96,23,116,2.000
205465609,973,117,107,688,476,68,13,88,1.721
205465610,3349,218,202,1954,1638,124,27,142,1.758
205465611,3422,113,104,810,542,60,14,71,1.883
205465612,4010,150,133,1360,1061,71,22,86,2.113
205465613,1020,95,81,466,368,31,20,37,3.065
205465614,2575,84,77,374,276,32,11,47,2.625
205465615,395,123,111,867,723,40,18,42,3.075
205465616,3904,103,87,345,241,34,27,43,3.029
205465617,1174,119,106,811,542,35,19,40,3.400
205465618,2569,116,102,853,596,46,20,49,2.522
205465619,173,69,58,287,169,34,15,36,2.029
205465620,3988,151,137,1433,849,87,19,108,1.736
205465621,607,74,64,321,291,48,13,53,1.542
205465622,3089,95,86,534,435,32,17,37,2.969
205465623,213,112,103,681,561,41,16,64,2.732
205465624,3895,83,73,356,277,27,20,29,3.074
205465625,1769,102,90,575,487,41,16,43,2.488
205465626,1939,92,76,492,400,25,21,25,3.680
205465627,189,77,70,621,364,45,13,53,1.711
205465628,3955,120,109,643,536,71,20,86,1.690
205465629,1586,97,88,486,366,30,17,32,3.233
205465630,1500,103,94,661,524,40,14,43,2.575
205465631,932,66,52,202,131,29,18,34,2.276
205465632,3847,123,104,495,429,33,27,38,3.727
205465633,1208,131,110,645,551,40,28,41,3.275
205465634,2086,175,156,1722,1219,107,29,119,1.636
205465635,700,107,100,657,476,67,12,86,1.597
205465636,4018,145,131,859,683,73,22,89,1.986
205465637,146,82,79,450,347,27,11,28,3.037
205465638,2812,102,92,515,393,39,17,44,2.615
205465639,896,120,111,942,851,49,14,64,2.449
205465640,4018,145,130,1356,1166,75,24,80,1.933
205465641,1123,152,136,1128,971,62,23,110,2.452
205465642,2643,127,120,828,668,81,14,88,1.568
205465643,203,73,67,308,162,35,14,40,2.086
205465644,3885,71,57,272,204,31,21,33,2.290
205465645,1904,117,109,925,800,41,14,43,2.854
205465646,1838,67,54,157,110,21,20,24,3.190
205465647,185,98,87,723,498,52,18,56,1.885
205465648,2900,128,117,709,594,41,20,42,3.122
205465649,1937,94,85,469,437,52,16,53,1.808
205465650,2486,80,68,360,264,43,17,52,1.860
205465651,550,55,43,182,128,26,19,29,2.115
205465652,3933,140,127,952,822,47,26,47,2.979
205465653,1101,91,74,332,248,27,21,34,3.370
205465654,2447,88,75,403,301,42,21,48,2.095
205465655,337,96,83,504,401,32,22,33,3.000
205465656,3999,162,145,1219,904,95,25,109,1.705
205465657,885,85,76,514,356,41,16,41,2.073
205465658,2047,60,45,184,118,25,21,33,2.400
205465659,983,101,83,644,595,29,25,35,3.483
205465660,3946,165,151,1260,903,105,20,129,1.571
205465661,1317,70,59,298,226,23,18,28,3.043
205465662,2278,111,97,876,725,36,21,36,3.083
205465663,276,79,70,361,303,29,13,37,2.724
205465664,4005,168,148,1292,1108,60,29,64,2.800
205465665,1100,80,66,526,309,35,19,40,2.286
205465666,2210,84,81,428,369,28,12,32,3.000
205465667,533,101,85,599,483,42,21,43,2.405
205465668,4008,125,112,791,579,51,21,59,2.451
205465669,756,117,101,878,606,59,21,78,1.983
205465670,2648,101,87,443,370,37,22,39,2.730
205465671,595,99,92,601,513,36,11,37,2.750
205465672,3857,91,73,441,304,49,24,55,1.857
205465673,1536,119,110,950,671,41,16,42,2.902
205465674,2006,97,88,657,461,36,15,38,2.694
205465675,268,65,59,332,252,27,12,31,2.407
205465676,4009,132,120,1221,838,80,17,103,1.650
205465677,931,63,48,214,200,38,18,44,1.658
205465678,2710,98,84,539,368,36,21,42,2.722
205465679,260,95,87,462,399,24,19,26,3.958
205465680,3951,97,74,401,317,40,34,47,2.425
205465681,178,101,92,666,581,49,15,50,2.061
205465682,2512,86,76,286,254,26,19,27,3.308
205465683,1119,74,64,420,265,43,18,43,1.721
205465684,2257,161,138,841,717,47,37,50,3.426
205465685,2719,147,136,1020,760,96,19,109,1.531
205465686,2002,98,82,369,283,25,28,29,3.920
205465687,981,65,51,238,208,22,21,25,2.955
205465688,4073,178,158,1458,1299,70,29,71,2.543
205465689,1860,121,107,796,467,50,23,54,2.420
205465690,1932,161,142,1486,1015,84,27,94,1.917
205465691,138,107,95,577,523,53,18,55,2.019
205465692,1751,102,91,554,369,45,24,46,2.267
205465693,3549,61,47,142,75,23,21,25,2.652
205465694,1778,121,109,867,700,47,18,49,2.574
205465695,701,92,82,391,294,25,19,30,3.680
205465696,3970,9,8,16,16,6,3,6,1.500
205465697,1492,81,70,259,221,22,22,23,3.682
205465698,1827,86,69,280,170,27,28,30,3.185
205465699,205,120,112,710,639,65,16,91,1.846
205465700,4437,216,190,2299,1652,130,34,151,1.662
205465701,380,92,81,500,364,38,17,38,2.421
205465705,1447,262,246,2920,2370,150,31,171,1.747
205465706,1622,186,171,1719,1134,125,21,145,1.488
205465707,1224,98,86,659,404,53,18,65,1.849
205465708,3751,95,76,556,495,27,26,36,3.519
205465709,2135,281,255,3560,2791,167,39,177,1.683
205465710,1931,222,196,2915,2144,132,35,141,1.682
205465711,267,180,169,1682,1303,113,18,133,1.593
205465712,3870,19,8,8,8,4,14,4,4.750
205465713,1969,192,181,1902,1539,74,23,78,2.595
205465714,1541,91,79,545,364,43,20,45,2.116
205465715,418,87,73,593,509,34,18,37,2.559
205465716,2535,128,114,923,588,83,21,100,1.542
205465717,2645,118,105,768,634,52,17,55,2.269
205465718,1934,80,70,450,379,23,20,26,3.478
205465719,775,82,68,264,197,43,21,47,1.907
205465720,3856,135,124,881,681,46,18,54,2.935
205465721,1204,119,108,976,531,46,18,48,2.587
205465722,1925,76,63,594,339,46,16,48,1.652
205465723,715,101,87,511,398,31,21,33,3.258
205465724,3867,122,113,791,669,46,16,47,2.652
205465725,1361,82,71,473,340,34,15,36,2.412
205465726,2149,58,47,170,101,25,18,28,2.320
205465727,435,113,102,826,690,37,17,40,3.054
205465728,3931,159,144,1249,969,54,25,59,2.944
205465729,1851,112,96,811,552,52,21,63,2.154
205465730,1947,129,118,680,577,57,20,68,2.263
205465731,191,129,118,640,554,40,22,42,3.225
205465732,3802,10,10,19,19,6,2,6,1.667
205465733,1792,7,5,10,10,5,3,5,1.400
205465734,1746,6,5,10,10,5,2,5,1.200
205465735,367,302,278,2766,2131,144,36,188,2.097
205465736,4033,122,110,1581,809,72,19,76,1.694
205465737,1367,167,150,1954,1151,109,23,119,1.532
205465738,2218,116,107,705,621,45,15,46,2.578
205465739,390,76,64,347,234,31,17,35,2.452
205465740,3964,102,97,653,500,42,12,48,2.429
205465741,1417,125,114,1012,740,50,17,53,2.500
205465742,1774,69,57,254,178,22,20,25,3.136
205465743,182,83,74,534,407,57,14,65,1.456
205465744,4466,108,97,824,626,74,15,89,1.459
205465745,1750,111,105,755,634,58,12,58,1.914
205465746,1985,99,85,712,544,39,20,43,2.538
205465747,195,65,60,323,212,26,12,29,2.500
205465748,3253,7,6,3,3,2,4,2,3.500
205465749,2200,23,23,50,47,8,5,8,2.875
205465750,1728,1,0,0,0,1,1,1,1.000
205465751,341,293,271,3175,2419,103,38,118,2.845
205465752,2051,161,149,1632,776,106,20,122,1.519
205465753,3363,118,109,1025,630,53,16,53,2.226
205465754,2444,90,80,497,372,31,16,37,2.903
205465755,256,104,94,825,674,40,15,43,2.600
205465756,3843,11,9,18,18,6,4,6,1.833
205465757,1846,43,30,94,86,11,18,11,3.909
205465758,1809,153,144,1137,810,57,17,63,2.684
205465759,235,124,115,1011,539,62,16,69,2.000
205465760,4097,224,209,2430,1701,180,24,191,1.244
205465761,1114,86,70,585,430,40,19,40,2.150
205465762,2551,89,81,369,276,30,18,33,2.967
205465763,190,118,113,1095,788,47,10,48,2.511
205465764,3855,9,8,12,12,5,3,5,1.800
205465765,1909,102,92,477,428,37,18,38,2.757
205465766,1692,54,46,315,194,31,12,31,1.742
205465767,154,92,84,553,438,59,12,64,1.559
205465772,3627,495,469,11441,7122,341,42,376,1.452
205465773,332,51,44,223,125,25,14,28,2.040
205465774,2265,111,101,718,543,41,18,42,2.707
205465775,1336,110,97,608,479,36,19,47,3.056
205465776,3210,220,204,3018,2269,141,23,170,1.560
205465777,2037,92,85,526,400,26,14,30,3.538
205465778,2559,82,72,449,329,34,16,35,2.412
205465779,246,108,99,767,640,35,16,36,3.086
205465780,4192,133,115,879,552,60,29,64,2.217
205465781,825,89,78,482,404,29,16,31,3.069
205465782,2571,113,103,746,654,53,16,55,2.132
205465783,466,80,74,496,321,58,9,67,1.379
205465784,3861,11,4,4,4,4,8,4,2.750
205465785,1817,7,2,1,1,2,6,2,3.500
205465786,1716,2,2,1,1,2,1,2,1.000
205465787,364,294,265,2836,2432,102,42,125,2.882
205465788,2070,237,220,4334,2528,160,24,205,1.481
205465789,2595,70,62,294,263,30,15,30,2.333
205465790,2598,82,74,391,305,38,15,39,2.158
205465791,680,104,95,748,682,39,16,42,2.667
205465792,3594,104,96,429,323,29,19,38,3.586
205465793,902,134,123,1007,775,46,18,51,2.913
205465794,2736,70,61,208,156,26,15,33,2.692
205465795,660,94,78,553,413,36,21,42,2.611
205465796,3967,92,71,291,256,24,29,26,3.833
205465797,1110,141,127,1223,937,55,20,55,2.564
205465798,2384,76,70,377,347,27,11,30,2.815
205465799,379,85,72,337,273,40,18,53,2.125
205465800,3248,116,103,713,584,83,18,93,1.398
205465801,1581,104,95,687,379,45,17,49,2.311
205465802,2736,99,84,540,490,36,22,37,2.750
205465803,406,118,103,781,608,66,19,78,1.788
205465804,3971,147,138,1099,839,49,18,60,3.000
205465805,1925,110,101,768,594,47,16,50,2.340
205465806,1945,215,205,2605,1897,86,19,95,2.500
205465807,103,79,69,290,197,32,17,46,2.469
205465808,3945,31,23,63,63,11,13,11,2.818
205465809,1247,21,14,27,25,7,10,7,3.000
205465810,1769,14,12,19,16,5,5,5,2.800
205465811,38,7,7,11,11,5,2,5,1.400
205465812,4308,347,324,4592,3915,141,35,260,2.461
205465813,781,175,158,1814,1285,74,24,82,2.365
205465814,3077,77,60,331,204,30,22,35,2.567
205465815,469,105,97,628,490,51,16,62,2.059
205465816,4036,229,219,2308,1988,165,19,184,1.388
205465817,445,174,166,2856,2582,119,13,147,1.462
205465818,3127,177,160,2362,2171,100,24,131,1.770
205465819,727,185,175,3570,3369,133,16,141,1.391
205465820,3392,289,276,4613,4337,189,23,244,1.529
205465821,971,136,132,3690,3441,127,6,127,1.071
205465822,2560,339,318,5209,4359,222,34,275,1.527
205465823,1428,259,247,5094,4471,171,19,204,1.515
205465824,3874,100,91,1107,1082,58,14,64,1.724
205465825,352,203,183,1902,1391,103,32,120,1.971
205465826,2409,169,154,1365,889,83,21,97,2.036
205465827,1578,105,97,533,414,46,15,59,2.283
205465828,3965,194,170,1066,785,85,36,113,2.282
205465829,1980,209,190,2180,1593,137,26,162,1.526
205465830,2010,224,208,2833,2076,146,26,163,1.534
205465831,274,189,171,1769,1235,67,25,72,2.821
205465832,3897,76,59,294,193,30,23,34,2.533
205465833,1760,94,87,481,336,30,14,30,3.133
205465834,1583,129,114,723,596,48,20,52,2.688
205465835,529,82,74,288,217,24,19,28,3.417
205465836,2574,195,177,1767,1318,67,30,79,2.910
205465837,2223,96,79,535,455,40,20,41,2.400
205465838,2772,70,53,203,135,17,25,22,4.118
205465839,329,88,78,597,449,36,17,37,2.444
205465840,3969,92,75,298,182,40,25,51,2.300
205465841,2013,158,149,1168,959,107,19,113,1.477
205465842,1789,80,70,326,230,34,18,36,2.353
205465843,156,84,70,313,239,26,23,27,3.231
205465844,2482,198,178,1873,1568,63,29,64,3.143
205465845,2708,69,52,276,201,29,22,32,2.379
205465846,2342,64,49,293,235,29,22,31,2.207
205465847,366,113,96,783,687,32,24,32,3.531
205465848,3990,163,147,1359,1091,116,22,126,1.405
205465849,1708,75,57,292,233,27,23,29,2.778
205465850,2022,58,45,194,102,21,18,24,2.762
205465851,153,88,77,533,486,35,15,35,2.514
205465852,3961,152,132,1014,576,59,30,80,2.576
205465853,1325,86,74,445,347,32,18,38,2.688
205465854,2376,103,81,520,395,29,30,35,3.552
205465855,224,130,118,734,626,72,17,96,1.806
205465856,3978,124,108,658,531,31,23,40,4.000
205465857,1142,72,58,236,162,22,21,24,3.273
205465858,2213,72,65,289,185,32,18,35,2.250
205465859,577,129,114,806,702,52,22,54,2.481
205465860,3951,131,114,811,577,46,26,52,2.848
205465861,1663,66,49,295,257,37,21,38,1.784
205465862,2004,123,111,632,518,53,19,54,2.321
205465863,313,121,110,741,561,77,18,84,1.571
205465864,2475,139,118,1142,653,74,30,84,1.878
205465865,2672,81,69,465,321,51,15,63,1.588
205465866,2469,146,132,873,677,85,20,111,1.718
205465867,254,100,87,499,366,32,24,38,3.125
205465868,3982,136,118,668,540,74,30,82,1.838
205465869,1960,147,141,1028,946,68,15,71,2.162
205465870,1773,78,67,378,336,37,19,39,2.108
205465871,136,67,52,290,139,29,22,34,2.310
205465872,3960,131,116,903,758,54,20,54,2.426
205465873,795,95,84,428,248,33,21,37,2.879
205465874,2519,67,57,498,276,41,14,45,1.634
205465875,530,76,66,381,311,35,15,41,2.171
205465876,3760,8,3,2,2,3,6,3,2.667
205465877,1772,117,108,570,541,57,16,57,2.053
205465878,1746,11,10,13,13,6,4,6,1.833
205465879,234,156,135,841,635,48,31,56,3.250
205465880,4335,220,202,2983,2083,97,30,104,2.268
205465881,151,107,101,713,402,44,14,48,2.432
205465882,2712,76,64,600,409,42,16,43,1.810
205465883,969,100,87,506,399,60,18,76,1.667
205465884,3840,43,30,87,87,17,16,20,2.529
205465885,1120,184,173,1497,1383,66,23,71,2.788
205465886,1533,110,91,459,338,29,31,33,3.793
205465887,221,136,121,981,658,46,21,49,2.957
205465888,1372,169,151,1581,878,74,27,79,2.284
205465889,3459,181,166,1690,1142,116,24,128,1.560
205465890,3777,182,162,1440,1039,117,32,125,1.556
205465891,534,129,118,933,632,51,21,52,2.529
205465892,2289,25,16,15,14,8,13,8,3.125
205465893,2841,23,12,16,16,8,14,8,2.875
205465894,1412,13,12,13,13,5,4,5,2.600
205465895,76,9,4,2,2,2,7,2,4.500
205465896,4411,326,298,3156,2397,201,45,238,1.622
205465897,788,258,237,3750,2130,171,34,182,1.509
205465898,2414,136,123,1003,801,49,23,53,2.776
205465899,1305,125,112,635,442,36,24,42,3.472
205465900,3876,114,93,540,447,47,27,68,2.426
205465901,1683,210,187,1975,1509,96,34,133,2.188
205465902,2083,126,111,808,737,47,21,49,2.681
205465903,192,85,69,291,187,27,24,31,3.148
205465904,3975,83,70,344,269,26,20,28,3.192
205465905,1172,117,107,736,578,43,18,45,2.721
205465906,2282,92,79,401,268,29,22,32,3.172
205465907,402,87,75,481,249,46,21,52,1.891
205465908,3919,25,18,29,29,6,11,6,4.167
205465909,1985,195,179,1534,1146,108,29,122,1.806
205465910,1524,97,83,546,502,32,21,36,3.031
205465911,435,86,70,373,229,30,25,37,2.867
205465912,3941,20,13,24,19,6,9,7,3.333
205465913,1960,195,174,1500,1293,66,32,68,2.955
205465914,1555,85,75,519,273,40,18,42,2.125
205465915,479,126,113,746,529,64,23,74,1.969
205465916,1141,124,108,520,444,64,26,79,1.938
205465917,2664,158,142,1338,1153,87,26,95,1.816
205465918,3533,93,79,369,270,29,20,36,3.207
205465919,570,121,100,845,699,45,27,47,2.689
205465920,4012,110,91,519,366,32,27,41,3.438
205465921,1548,58,45,452,297,36,17,39,1.611
205465922,2099,94,80,559,364,62,18,73,1.516
205465923,208,90,79,425,348,45,19,50,2.000
205465924,3933,82,73,385,359,32,14,34,2.563
205465925,1717,83,73,375,248,28,19,29,2.964
205465926,1842,78,67,261,209,19,17,26,4.105
205465927,343,105,92,609,493,36,21,40,2.917
205465928,3945,117,102,600,430,37,23,44,3.162
205465929,1562,89,77,544,393,39,19,40,2.282
205465930,1972,87,78,448,323,33,16,59,2.636
205465931,184,104,94,538,460,60,16,65,1.733
205465932,3810,116,99,796,557,43,26,48,2.698
205465933,1739,181,160,1751,1218,76,32,77,2.382
205465934,2390,111,103,566,501,46,19,47,2.413
205465935,164,85,70,426,317,37,19,39,2.297
205465936,3920,77,65,429,337,31,18,34,2.484
205465937,1787,109,92,462,357,52,24,62,2.096
205465938,1841,97,78,378,316,36,24,49,2.694
205465939,193,112,103,613,583,38,18,39,2.947
205465940,3940,50,45,97,77,16,11,20,3.125
205465941,357,108,90,432,350,31,26,38,3.484
205465942,2401,90,83,451,359,34,12,35,2.647
205465943,471,72,61,272,142,32,17,36,2.250
205465944,4628,67,56,149,129,24,18,35,2.792
205465945,1453,54,42,128,125,17,17,21,3.176
205465946,2187,25,20,45,27,13,8,14,1.923
205465947,96,28,28,113,113,18,3,18,1.556
205465948,4296,459,435,7978,5680,302,42,344,1.520
205465949,387,80,66,343,205,27,19,31,2.963
205465950,3275,100,90,650,467,45,18,57,2.222
205465951,232,107,97,760,558,51,17,59,2.098
205465952,3959,98,80,409,353,42,25,52,2.333
205465953,1861,107,91,665,546,63,19,84,1.698
205465954,1852,81,64,273,198,30,25,34,2.700
205465955,156,72,62,262,219,19,14,26,3.789
205465956,4053,181,163,1526,1181,64,29,66,2.828
205465957,264,149,135,1774,1016,72,23,73,2.069
205465958,3652,143,129,1100,734,90,22,103,1.589
205465959,224,165,148,1198,1059,83,28,92,1.988
205465960,3862,78,61,244,232,20,25,25,3.900
205465961,1866,101,90,533,485,33,20,33,3.061
205465962,1693,129,110,858,743,31,27,35,4.161
205465963,424,80,70,267,217,18,18,24,4.444
205465964,3856,133,116,1039,553,74,25,92,1.797
205465965,1711,185,174,1735,1379,97,18,138,1.907
205465966,2075,88,76,351,242,30,19,36,2.933
205465967,154,73,65,310,260,26,14,31,2.808
205465968,4005,141,127,1043,883,50,21,56,2.820
205465969,1726,63,50,237,192,16,17,18,3.938
205465970,1898,77,69,483,344,32,13,40,2.406
205465971,186,78,64,374,278,29,20,33,2.690
205465972,3839,93,87,492,412,53,10,69,1.755
205465973,1086,86,69,377,328,29,23,31,2.966
205465974,2423,67,55,306,214,30,15,37,2.233
205465975,248,99,87,666,624,31,17,35,3.194
205465976,3974,83,74,379,341,30,13,30,2.767
205465977,1275,65,47,171,149,15,24,19,4.333
205465978,1905,83,70,448,259,38,18,43,2.184
205465979,241,88,74,398,320,29,21,31,3.034
205465980,4402,183,169,1872,1503,123,23,148,1.488
205465981,869,91,77,482,364,37,20,38,2.459
205465982,1962,127,115,935,806,52,17,53,2.442
205465983,894,84,74,412,297,36,16,36,2.333
205465984,4144,129,113,1101,965,55,26,57,2.345
205465985,689,180,171,3942,3766,85,14,85,2.118
205465986,2472,178,175,4086,3962,87,10,87,2.046
205465987,890,177,159,3893,3822,99,23,123,1.788
205465988,3729,25,21,94,94,13,7,13,1.923
205465989,1565,18,17,25,25,5,6,5,3.600
205465990,1949,188,169,1354,1075,65,27,67,2.892
205465991,219,88,76,522,360,41,20,45,2.146
205465992,4358,240,220,2664,1866,120,30,149,2.000
205465993,355,140,126,1035,782,73,19,105,1.918
205465994,3126,109,100,874,663,52,18,66,2.096
205465995,471,98,77,393,361,20,29,20,4.900
205465996,2651,22,12,12,12,4,14,4,5.500
205465997,2485,27,18,26,24,6,14,6,4.500
205465998,1647,17,14,23,23,5,6,5,3.400
205465999,296,232,214,2034,1607,85,30,98,2.729
205466000,4271,228,200,2560,1450,90,40,97,2.533
205466001,1738,213,198,2502,1718,143,26,153,1.490
205466002,2142,98,87,428,342,34,18,40,2.882
205466003,863,151,134,1064,933,43,26,51,3.512
205466004,3837,117,98,627,334,55,31,61,2.127
205466005,2067,216,202,2350,1874,125,23,150,1.728
205466006,1788,162,144,1198,846,77,34,88,2.104
205466007,177,135,120,992,681,53,24,59,2.547

==> figs/results/HP3_RB.csv <==
Block Number,Block Size,Longest Conflict Chain,Conflict Families,Most Danced Conflict Family Size,Parallelism Factor (PF): Block Size / Chain,Independence Ratio (IR): Ind Txs / Block Size
293971000,1587,20,94,22,12.850,0.257
293971001,1179,81,56,119,4.099,0.093
293971002,964,87,61,138,3.724,0.123
293971003,1098,129,47,159,2.721,0.071
293971004,1714,67,57,147,4.836,0.114
293971005,1259,188,28,362,2.197,0.041
293971006,1656,242,27,367,2.021,0.033
293971007,675,68,32,133,5.765,0.043
293971008,1830,109,75,157,2.826,0.169
293971009,1528,49,42,86,6.082,0.070
293971010,1438,150,28,214,2.673,0.035
293971011,1129,166,33,369,2.596,0.046
293971012,1692,72,64,97,5.208,0.088
293971013,1556,53,55,56,4.113,0.202
293971014,1458,36,77,37,5.917,0.258
293971015,1425,79,38,105,3.038,0.100
293971016,1850,151,72,162,3.583,0.083
293971017,886,128,44,128,2.813,0.067
293971018,1280,106,32,298,3.472,0.052
293971019,993,123,41,241,2.553,0.070
293971020,1822,97,59,146,3.598,0.095
293971021,1835,116,41,160,3.991,0.050
293971022,1399,178,37,248,2.090,0.043
293971023,1145,103,51,103,3.738,0.078
293971024,1601,56,58,100,5.161,0.111
293971025,1010,42,52,49,6.000,0.111
293971026,962,58,43,99,5.414,0.064
293971027,1193,146,24,322,2.685,0.033
293971028,1709,48,60,63,5.583,0.153
293971029,464,141,38,244,2.426,0.079
293971030,433,101,34,174,3.396,0.044
293971031,511,129,35,137,2.698,0.063
293971032,1721,162,54,247,2.432,0.089
293971033,979,46,48,50,6.935,0.066
293971034,1349,152,29,255,2.191,0.048
293971035,964,159,41,161,2.447,0.054
293971036,1941,98,36,243,3.765,0.062
293971037,1399,141,37,148,2.270,0.069
293971038,1322,193,31,233,1.534,0.068
293971039,965,140,33,142,2.000,0.054
293971040,1800,63,45,95,4.397,0.094
293971041,511,68,50,112,5.103,0.084
293971042,477,120,42,158,2.625,0.073
293971043,702,198,41,270,1.899,0.072
293971044,1922,78,67,132,5.128,0.095
293971045,411,83,34,143,3.831,0.053
293971046,1727,237,13,393,1.759,0.019
293971047,1024,147,20,389,2.816,0.031
293971048,1874,75,44,183,4.760,0.067
293971049,1533,148,15,299,2.405,0.022
293971050,1271,259,29,342,1.614,0.055
293971051,888,193,21,282,1.694,0.040
293971052,1986,99,53,153,3.374,0.087
293971053,1580,33,47,33,7.061,0.086
293971054,1029,205,27,312,1.722,0.057
293971055,895,199,23,285,1.648,0.049
293971056,1645,21,85,33,12.095,0.181
293971057,696,117,30,133,2.812,0.061
293971058,1530,147,33,295,2.524,0.057
293971059,913,160,34,168,2.013,0.047
293971060,1870,111,54,138,3.252,0.100
293971061,816,45,44,69,7.378,0.063
293971062,1535,75,35,103,4.600,0.049
293971063,970,51,38,96,4.804,0.082
293971064,1756,66,37,151,4.515,0.084
293971065,1401,159,20,295,2.660,0.031
293971066,1039,170,19,251,1.729,0.027
293971067,806,117,20,244,2.342,0.047
293971068,1928,109,32,186,2.661,0.059
293971069,914,90,36,101,3.444,0.048
293971070,1161,179,23,251,1.849,0.039
293971071,807,187,21,293,1.807,0.041
293971072,1898,92,70,96,4.033,0.132
293971073,1145,51,44,71,5.333,0.077
293971074,985,69,40,130,4.449,0.059
293971075,731,128,36,194,2.703,0.061
293971076,1870,125,26,205,2.296,0.063
293971077,1092,121,36,193,2.669,0.059
293971078,1447,168,32,251,2.179,0.049
293971079,1252,138,35,191,2.406,0.051
293971080,1362,171,18,267,1.988,0.029
293971081,1428,125,43,140,2.288,0.087
293971082,1390,119,39,169,2.832,0.077
293971083,790,75,39,116,4.507,0.065
293971084,1346,53,82,54,5.396,0.175
293971085,306,56,44,83,4.179,0.124
293971086,720,93,31,149,3.441,0.056
293971087,1030,125,33,125,3.256,0.047
293971088,1584,80,22,167,3.688,0.041
293971089,1150,138,14,310,2.754,0.018
293971090,884,91,25,117,3.154,0.031
293971091,861,221,26,305,1.579,0.043
293971092,1803,74,60,143,4.635,0.105
293971093,492,78,43,121,4.128,0.071
293971094,812,49,39,70,5.735,0.075
293971095,611,80,40,109,5.050,0.035
293971096,1765,55,82,89,5.145,0.187
293971097,750,68,24,103,2.662,0.066
293971098,1506,100,33,154,3.340,0.054
293971099,899,211,22,328,1.995,0.036
293971100,1640,40,35,95,4.925,0.091
293971101,1526,148,30,177,2.595,0.042
293971102,1276,249,27,362,1.655,0.044
293971103,1047,129,34,276,2.682,0.055
293971104,2386,162,21,241,2.099,0.029
293971105,1262,150,20,258,2.060,0.039
293971106,1177,95,46,97,3.253,0.081
293971107,1102,167,22,252,1.695,0.064
293971108,1491,61,57,85,4.574,0.133
293971109,614,97,38,209,2.990,0.093
293971110,752,111,25,226,2.631,0.055
293971111,556,74,42,150,4.216,0.058
293971112,1484,50,56,126,5.460,0.136
293971113,1355,54,55,73,5.148,0.115
293971114,1450,112,49,117,2.152,0.141
293971115,827,67,40,97,4.448,0.081
293971116,2310,64,64,67,4.281,0.135
293971117,472,99,38,150,3.798,0.056
293971118,424,105,58,165,3.143,0.109
293971119,557,165,21,266,2.400,0.020
293971120,2583,125,43,242,3.720,0.060
293971121,1441,193,25,306,1.990,0.044
293971122,760,137,36,164,2.285,0.064
293971123,975,134,19,261,2.187,0.041
293971124,1637,68,97,117,4.882,0.202
293971125,394,56,60,90,6.304,0.093
293971126,447,126,52,228,2.873,0.080
293971127,467,116,45,156,2.690,0.074
293971128,2304,59,47,112,4.424,0.092
293971129,1552,134,28,191,2.978,0.043
293971130,1494,145,22,233,2.041,0.051
293971131,1124,215,23,306,1.572,0.044
293971132,1760,38,65,48,5.763,0.169
293971133,1126,77,38,92,3.494,0.078
293971134,1381,122,36,217,3.279,0.050
293971135,1005,156,36,200,2.878,0.045
293971136,2031,143,55,193,2.350,0.086
293971137,1412,230,34,325,1.804,0.048
293971138,1142,155,34,318,2.690,0.046
293971139,1100,148,27,356,2.905,0.037
293971140,2193,48,46,62,4.667,0.121
293971141,1544,105,25,205,3.476,0.036
293971142,1294,161,23,277,2.068,0.051
293971143,1122,130,31,180,2.969,0.047
293971144,1839,73,99,89,5.945,0.152
293971145,1111,71,46,78,4.789,0.071
293971146,1112,111,30,233,2.919,0.049
293971147,1063,249,47,330,1.908,0.063
293971148,1794,27,81,42,8.778,0.198
293971149,593,95,51,142,3.411,0.096
293971150,891,140,30,198,2.200,0.055
293971151,825,141,25,144,2.057,0.031
293971152,1637,69,52,243,5.188,0.095
293971153,551,85,43,213,3.953,0.071
293971154,643,208,12,323,1.846,0.016
293971155,548,169,24,298,2.426,0.024
293971156,2006,129,43,217,2.364,0.082
293971157,1155,326,46,482,1.736,0.049
293971158,1090,128,39,351,3.367,0.065
293971159,954,155,30,307,2.394,0.054
293971160,1991,102,88,107,5.020,0.115
293971161,1293,84,37,146,3.690,0.065
293971162,1016,60,36,60,4.117,0.065
293971163,1541,120,20,252,2.358,0.057
293971168,1720,39,60,207,8.744,0.120
293971169,656,104,37,132,3.894,0.054
293971170,1086,144,33,271,3.333,0.050
293971171,1038,182,46,220,1.780,0.077
293971172,1699,79,55,159,4.886,0.080
293971173,1529,100,28,269,3.560,0.042
293971174,1274,102,32,163,3.265,0.039
293971175,995,87,46,184,3.575,0.087
293971176,1535,102,57,138,2.824,0.115
293971177,654,113,33,217,3.327,0.056
293971178,1024,216,26,298,1.639,0.051
293971179,1057,87,26,317,4.253,0.051
293971180,1670,25,71,35,7.720,0.254
293971181,420,74,47,86,4.041,0.094
293971182,374,86,31,88,3.070,0.053
293971183,526,152,45,169,2.145,0.098
293971184,2223,82,49,203,3.427,0.117
293971185,800,115,24,296,3.304,0.050
293971186,829,88,42,157,3.568,0.086
293971187,1059,148,26,293,2.358,0.049
293971188,1983,110,64,165,3.545,0.105
293971189,1067,75,45,142,5.333,0.070
293971190,1499,232,33,356,1.720,0.058
293971191,976,107,29,304,3.467,0.057
293971192,2256,86,1,149,1.733,0.000
293971193,1531,123,2,161,1.317,0.006
293971194,1507,159,16,186,1.327,0.057
293971195,1009,51,10,76,2.078,0.057
293971196,1656,68,79,108,5.279,0.131
293971197,1522,109,52,185,3.963,0.074
293971198,1486,63,56,63,5.952,0.080
293971199,803,156,42,210,2.077,0.068
293971200,1995,40,48,58,6.250,0.120
293971201,1289,86,34,115,3.163,0.074
293971202,896,128,48,200,2.711,0.084
293971203,937,220,20,326,2.023,0.025
293971204,2309,76,71,129,5.184,0.094
293971205,1015,155,32,197,2.090,0.046
293971206,1155,83,52,92,3.807,0.089
293971207,1029,102,41,102,3.667,0.051
293971208,2331,234,32,373,1.829,0.049
293971209,1202,195,32,300,1.938,0.056
293971210,1317,114,25,260,2.719,0.055
293971211,1173,158,24,259,1.949,0.052
293971212,2014,112,46,178,2.938,0.073
293971213,1229,171,19,236,1.795,0.042
293971214,978,188,52,252,1.777,0.120
293971215,804,71,52,127,4.676,0.087
293971216,2104,62,62,65,4.742,0.119
293971217,1429,180,20,316,1.900,0.047
293971218,1411,149,35,216,2.510,0.061
293971219,996,188,21,304,1.777,0.048
293971220,1360,52,63,118,5.423,0.149
293971221,389,136,37,172,2.228,0.069
293971222,517,64,41,102,4.250,0.074
293971223,294,44,29,66,3.659,0.099
293971224,2126,196,39,366,2.158,0.066
293971225,1486,125,26,240,2.808,0.054
293971226,1276,143,21,243,2.161,0.045
293971227,831,90,35,103,2.911,0.092
293971228,1329,51,87,65,5.961,0.168
293971229,477,36,46,54,6.972,0.092
293971230,412,80,39,217,3.675,0.095
293971231,579,67,40,138,4.000,0.067
293971232,1698,48,67,83,6.479,0.129
293971233,769,77,35,105,3.974,0.059
293971234,620,70,30,81,4.957,0.046
293971235,932,152,31,376,2.776,0.050
293971236,1570,57,54,96,4.158,0.139
293971237,1166,107,34,165,3.131,0.057
293971238,1198,156,35,164,2.987,0.039
293971239,1006,201,25,380,2.209,0.034
293971240,1596,103,45,168,3.087,0.079
293971241,905,123,43,171,2.382,0.096
293971242,957,102,32,128,3.255,0.045
293971243,805,134,28,141,2.351,0.048
293971244,1643,55,68,100,4.691,0.171
293971245,635,70,34,106,3.443,0.062
293971246,1522,268,24,448,1.873,0.042
293971247,1127,169,26,297,2.083,0.037
293971248,1760,73,64,112,4.192,0.127
293971249,1442,32,28,69,4.500,0.132
293971250,1194,144,40,257,2.646,0.058
293971251,639,209,13,420,2.081,0.023
293971252,2242,192,72,276,2.344,0.104
293971253,1365,118,41,138,4.254,0.042
293971254,1228,203,28,338,1.941,0.038
293971255,1251,145,48,156,2.607,0.082
293971256,2349,149,30,149,2.960,0.034
293971257,1393,182,23,268,1.824,0.045
293971258,1103,169,39,218,2.065,0.060
293971259,1369,134,30,142,2.418,0.043
293971260,1228,132,82,164,2.833,0.118
293971261,663,100,55,125,3.170,0.098
293971262,459,29,51,29,7.345,0.108
293971263,867,75,50,104,4.640,0.069
293971264,1804,111,54,125,3.459,0.073
293971265,1649,154,55,158,2.260,0.083
293971266,1616,114,38,123,2.395,0.077
293971267,1377,108,34,169,3.963,0.042
293971268,1804,130,76,182,2.808,0.118
293971269,1595,143,41,154,2.273,0.077
293971270,1530,73,35,89,3.699,0.067
293971271,1290,132,19,269,2.356,0.032
293971272,2154,202,21,407,2.559,0.025
293971273,547,63,36,93,5.778,0.038
293971274,1635,160,32,273,2.363,0.058
293971275,1006,196,17,342,1.872,0.027
293971276,1778,19,91,31,14.211,0.215
293971277,362,62,58,74,5.081,0.073
293971278,559,145,26,198,2.814,0.044
293971279,1078,184,28,215,1.668,0.049
293971280,2241,152,38,171,2.270,0.058
293971281,1386,180,42,253,2.861,0.045
293971282,1288,193,27,281,1.684,0.049
293971283,792,155,24,245,1.935,0.050
293971284,1744,79,86,85,4.418,0.149
293971285,348,97,52,97,3.082,0.100
293971286,1534,61,40,61,4.361,0.068
293971287,1367,128,37,154,2.406,0.052
293971288,1828,34,113,34,9.765,0.205
293971289,1026,38,46,38,6.447,0.102
293971290,1265,70,46,81,3.457,0.099
293971291,1417,151,49,163,2.609,0.081
293971292,1700,91,64,91,3.681,0.128
293971293,1552,145,26,190,2.814,0.044
293971294,1313,186,20,302,2.054,0.026
293971295,795,144,44,184,2.021,0.096
293971296,1835,38,82,41,8.000,0.161
293971297,1340,134,37,134,2.634,0.065
293971298,1477,136,42,300,2.904,0.066
293971299,754,108,30,109,2.574,0.058
293971300,2308,219,54,308,1.799,0.096
293971301,1209,197,51,290,2.848,0.062
293971302,1009,173,35,287,2.127,0.068
293971303,1076,150,24,296,2.873,0.037
293971304,2335,184,5,219,1.245,0.004
293971305,1459,79,15,101,1.886,0.047
293971306,1421,46,8,46,1.761,0.037
293971307,1004,49,4,58,1.327,0.031
293971308,1609,92,105,205,5.130,0.140
293971309,883,73,43,73,5.288,0.054
293971310,1712,207,37,222,2.324,0.046
293971311,558,111,14,300,3.252,0.022
293971312,1722,65,68,132,5.077,0.124
293971313,775,105,34,117,3.457,0.047
293971314,610,151,26,364,2.775,0.050
293971315,940,250,27,337,1.508,0.048
293971316,1617,46,57,86,4.674,0.158
293971317,1595,244,41,303,1.664,0.057
293971318,1729,177,23,392,2.469,0.041
293971319,993,229,15,413,1.886,0.023
293971320,1738,111,69,182,2.883,0.138
293971321,1729,71,50,74,5.944,0.057
293971322,1407,160,33,236,1.869,0.080
293971323,1169,181,32,270,1.768,0.069
293971324,1938,105,47,223,3.610,0.087
293971325,863,90,45,116,2.956,0.109
293971326,1079,96,47,103,3.146,0.093
293971327,860,112,24,273,3.188,0.053
293971328,2162,79,36,123,4.241,0.054
293971329,1268,171,34,323,2.567,0.048
293971330,1436,230,17,385,1.757,0.035
293971331,1149,164,27,230,1.915,0.038
293971332,1327,47,76,61,6.021,0.166
293971333,399,94,23,196,2.787,0.046
293971334,601,131,42,225,2.702,0.082
293971335,1070,206,27,293,1.748,0.042
293971336,1774,48,75,112,5.479,0.190
293971337,1111,71,43,141,4.732,0.074
293971338,809,147,27,224,2.265,0.036
293971339,767,105,29,125,2.743,0.049
293971340,1961,45,75,88,7.556,0.129
293971341,440,175,45,185,2.103,0.073
293971342,683,85,26,197,3.706,0.038
293971343,1035,101,42,108,2.851,0.087
293971344,1879,60,58,94,5.683,0.103
293971345,658,90,44,99,3.933,0.065
293971346,965,95,38,138,4.358,0.051
293971347,625,145,35,230,2.159,0.073
293971348,1772,100,52,196,3.630,0.094
293971349,1258,95,52,115,3.000,0.116
293971350,1163,84,48,93,2.988,0.124
293971351,683,134,38,200,2.440,0.073
293971352,2557,158,42,258,2.133,0.086
293971353,1077,180,33,346,2.350,0.038
293971354,813,58,51,96,6.759,0.071
293971355,896,105,35,230,3.295,0.055
293971356,2028,41,81,46,8.146,0.150
293971357,1236,57,40,79,4.421,0.095
293971358,1461,158,30,211,2.184,0.046
293971359,930,117,25,252,2.547,0.050
293971360,1907,105,64,182,3.552,0.113
293971361,1146,72,52,98,4.125,0.135
293971362,1621,140,23,266,2.257,0.038
293971363,842,188,29,240,1.734,0.040
293971364,1828,88,37,174,3.545,0.083
293971365,1462,131,15,285,2.939,0.026
293971366,1402,73,52,87,3.082,0.129
293971367,1135,50,19,115,3.080,0.065
293971368,1506,14,82,16,16.857,0.186
293971369,640,59,45,73,4.339,0.094
293971370,1120,143,37,146,3.035,0.065
293971371,803,172,27,299,2.058,0.051
293971372,1862,50,51,156,5.240,0.134
293971373,961,88,38,172,3.795,0.075
293971374,1006,103,23,188,3.097,0.038
293971375,664,92,21,125,2.989,0.033
293971376,1858,62,39,126,4.097,0.091
293971377,1034,172,27,256,1.913,0.052
293971378,942,155,31,189,2.497,0.036
293971379,758,100,17,285,3.150,0.029
293971380,1904,51,71,51,5.471,0.140
293971381,1336,71,41,112,3.930,0.100
293971382,1597,87,46,87,3.253,0.110
293971383,1274,185,28,244,1.616,0.064
293971384,1889,95,32,104,2.979,0.064
293971385,980,91,29,217,3.363,0.049
293971386,1022,103,51,110,2.864,0.112
293971387,607,117,55,134,2.547,0.131
293971388,1857,14,78,16,18.643,0.165
293971389,986,77,30,169,4.455,0.047
293971390,912,76,36,76,4.026,0.042
293971391,1218,84,42,242,4.321,0.083
293971392,1863,97,54,100,3.464,0.077
293971393,1583,100,33,206,3.100,0.065
293971394,1415,122,33,181,2.230,0.059
293971395,1030,149,34,231,1.886,0.089
293971396,1920,104,40,180,3.337,0.075
293971397,1002,134,29,298,2.754,0.049
293971398,777,85,29,156,3.600,0.049
293971399,906,134,29,161,2.493,0.057
293971400,1682,65,54,120,4.185,0.143
293971401,1498,76,51,88,4.487,0.082
293971402,1094,191,41,258,2.000,0.071
293971403,923,120,31,217,2.900,0.057
293971404,1610,49,108,73,6.857,0.199
293971405,393,49,37,70,4.857,0.071
293971406,512,60,51,79,4.517,0.100
293971407,587,83,45,104,4.084,0.050
293971408,1433,69,75,71,3.797,0.179
293971409,1469,116,21,189,2.276,0.034
293971410,1374,125,22,292,2.856,0.036
293971411,1051,182,21,260,1.659,0.046
293971412,1844,52,79,55,5.385,0.186
293971413,321,97,40,102,2.897,0.071
293971414,1088,160,27,248,2.200,0.037
293971415,872,187,25,252,1.610,0.056
293971416,1964,106,43,165,2.575,0.106
293971417,633,70,38,125,4.514,0.054
293971418,1399,155,21,264,2.265,0.026
293971419,829,226,29,275,1.522,0.049
293971420,1973,69,52,109,4.014,0.116
293971421,1364,115,31,146,2.974,0.035
293971422,1263,144,45,158,2.208,0.069
293971423,762,213,23,272,1.432,0.049
293971424,1728,91,85,97,3.945,0.159
293971425,653,60,46,97,5.450,0.073
293971426,781,121,29,230,2.405,0.069
293971427,741,111,42,157,2.892,0.075
293971428,1807,58,66,95,4.586,0.143
293971429,425,150,44,156,2.467,0.057
293971430,486,130,23,218,2.385,0.045
293971431,1033,159,36,198,1.843,0.072
293971432,2327,107,17,186,2.449,0.042
293971433,1257,198,36,274,1.843,0.058
293971434,1528,80,34,121,3.450,0.072
293971435,930,118,27,153,3.068,0.039
293971436,1920,56,85,56,6.339,0.152
293971437,567,129,43,199,2.930,0.063
293971438,1079,98,48,154,4.204,0.066
293971439,1087,124,46,174,3.573,0.063
293971440,2284,72,52,76,4.264,0.085
293971441,1224,125,34,198,2.136,0.086
293971442,1555,89,46,108,4.045,0.067
293971443,1378,164,20,328,2.287,0.029
293971444,2015,201,25,282,1.871,0.043
293971445,1453,107,19,182,2.308,0.049
293971446,1605,97,26,173,2.515,0.070
293971447,996,68,18,76,2.324,0.038
293971448,1294,41,73,60,6.366,0.180
293971449,743,44,49,53,5.114,0.093
293971450,1456,174,36,179,2.328,0.057
293971451,1168,172,34,225,1.884,0.056
293971452,1607,122,34,132,2.713,0.045
293971453,1709,141,24,234,2.447,0.035
293971454,1452,50,33,68,3.400,0.100
293971455,1652,57,31,74,3.614,0.068
293971456,1700,22,109,23,13.909,0.183
293971457,920,25,51,32,8.800,0.100
293971458,1192,87,43,96,3.529,0.078
293971459,952,103,29,110,3.417,0.040
293971461,1800,142,71,195,3.141,0.094
293971462,829,166,36,277,2.747,0.061
293971463,644,86,21,247,3.767,0.040
293971464,1625,64,70,87,4.125,0.186
293971465,865,117,41,119,2.094,0.094
293971466,1040,99,23,190,3.778,0.040
293971467,1293,209,28,359,1.919,0.047
293971468,1473,70,55,129,4.643,0.095
293971469,1587,125,41,166,3.200,0.048
293971470,1543,201,30,342,2.274,0.039
293971471,981,151,25,366,2.728,0.041
293971472,434,101,41,245,3.921,0.066
293971473,1198,61,57,80,4.525,0.112
293971475,1605,118,18,221,2.110,0.044
293971477,1864,151,86,153,3.477,0.103
293971478,367,62,63,135,5.629,0.095
293971479,1148,53,46,66,6.151,0.052
293971480,1047,61,92,137,5.377,0.189
293971481,353,67,32,178,4.806,0.047
293971482,518,68,46,72,5.809,0.053
293971483,378,134,23,206,2.179,0.038
293971484,1460,66,41,195,4.227,0.097
293971485,1100,94,53,179,4.330,0.054
293971486,1553,206,25,305,2.684,0.033
293971487,1244,137,13,363,2.766,0.024
293971488,1678,55,56,151,5.109,0.117
293971489,869,69,37,94,4.058,0.068
293971490,915,122,22,159,2.279,0.047
293971491,845,125,32,297,3.432,0.063
293971492,2555,111,14,162,2.099,0.017
293971493,1304,108,1,137,1.269,0.000
293971494,1420,80,1,119,1.488,0.000
293971495,1203,60,3,77,1.333,0.013
293971496,1978,87,60,185,4.092,0.101
293971497,878,114,36,132,3.702,0.055
293971498,1218,153,34,209,2.510,0.057
293971499,1167,106,33,106,2.717,0.069
293971500,1835,76,71,87,3.908,0.155
293971501,1246,219,22,311,2.142,0.026
293971502,1115,136,21,245,2.574,0.043
293971503,900,92,42,94,3.359,0.074
293971504,1881,35,51,51,6.943,0.115
293971505,441,107,18,188,2.252,0.046
293971506,437,99,37,134,2.899,0.059
293971507,893,188,15,251,1.505,0.028
293971508,1641,118,91,158,2.788,0.179
293971509,1301,102,38,156,3.324,0.068
293971510,1350,102,63,118,4.039,0.090
293971511,776,54,39,57,5.463,0.047
293971512,1846,56,50,173,5.946,0.096
293971513,1037,125,33,158,2.624,0.049
293971514,1300,89,41,141,3.966,0.065
293971515,1030,126,20,259,2.698,0.032
293971516,1747,26,106,53,12.808,0.216
293971517,320,38,56,40,7.789,0.111
293971518,586,221,30,233,2.222,0.041
293971519,763,139,39,154,1.921,0.097
293971520,2066,83,47,256,4.892,0.086
293971521,749,89,59,137,4.427,0.096
293971522,1337,102,39,170,3.755,0.055
293971523,934,181,18,352,2.193,0.030
293971524,2241,88,40,187,3.830,0.074
293971525,798,114,28,129,3.439,0.038
293971526,846,171,36,218,1.977,0.059
293971527,639,110,27,118,2.745,0.036
293971528,1725,19,88,25,14.789,0.160
293971529,224,31,37,37,5.613,0.103
293971530,1499,163,38,177,2.706,0.057
293971531,1245,204,45,364,2.201,0.073
293971532,1586,128,71,228,3.016,0.117
293971533,367,50,45,54,5.660,0.081
293971534,499,122,33,223,3.000,0.052
293971535,571,121,29,166,2.653,0.050
293971536,2713,79,39,206,4.987,0.063
293971537,1122,159,29,233,2.101,0.051
293971538,1179,95,28,247,3.232,0.052
293971539,952,101,23,245,2.832,0.052
293971540,1618,68,43,76,4.147,0.096
293971541,410,92,47,104,3.283,0.089
293971542,467,155,31,203,2.187,0.041
293971543,484,131,41,185,2.626,0.064
293971544,1988,52,54,92,5.308,0.138
293971545,597,43,55,60,6.233,0.123
293971546,625,74,42,93,4.595,0.065
293971547,665,84,39,101,3.964,0.066
293971548,1857,27,82,39,8.519,0.235
293971549,399,161,46,175,2.193,0.076
293971550,451,126,37,158,2.786,0.057
293971551,811,178,28,265,2.140,0.047
293971552,2142,58,53,149,4.690,0.140
293971553,1095,106,53,165,4.434,0.062
293971554,859,116,45,116,3.276,0.068
293971555,998,138,51,189,3.087,0.073
293971556,1987,69,43,106,3.174,0.123
293971557,1632,123,46,182,3.211,0.081
293971558,1183,157,18,343,2.573,0.032
293971559,697,173,31,216,1.659,0.077
293971560,2105,91,52,169,3.308,0.130
293971561,513,188,34,220,1.739,0.070
293971562,1173,110,30,276,3.127,0.064
293971563,550,97,33,155,3.082,0.050
293971564,2449,68,32,153,4.015,0.059
293971565,955,86,30,126,3.767,0.049
293971566,889,111,34,184,2.342,0.073
293971567,1044,106,30,116,2.840,0.056
293971568,1448,44,71,89,6.227,0.161
293971569,847,135,39,140,3.207,0.048
293971570,1004,82,50,114,4.500,0.079
293971571,1113,282,32,355,1.479,0.055
293971572,1541,79,43,121,4.025,0.063
293971573,1356,91,54,91,4.264,0.085
293971574,1355,195,26,341,2.056,0.040
293971575,1220,143,32,148,2.105,0.060
293971576,1680,101,65,139,3.347,0.118
293971577,1156,70,48,75,4.243,0.061
293971578,1138,123,38,129,2.837,0.063
293971579,979,188,29,313,2.005,0.042
293971580,1933,108,58,167,3.833,0.104
293971581,803,109,43,154,3.431,0.070
293971582,1279,133,45,197,2.406,0.088
293971583,880,164,15,333,2.250,0.019
293971584,1978,63,63,78,5.270,0.127
293971585,1104,145,43,219,2.255,0.076
293971586,1124,95,43,137,4.147,0.063
293971587,1037,184,22,396,2.391,0.039
293971588,1738,93,66,125,3.441,0.128
293971589,1936,304,31,541,1.931,0.036
293971590,1417,269,24,400,1.736,0.036
293971591,1306,113,47,174,3.106,0.068
293971592,2017,139,53,239,3.432,0.069
293971593,1201,192,54,274,2.380,0.066
293971594,1375,204,27,322,1.907,0.051
293971595,1063,117,35,153,3.094,0.052
293971596,2016,218,32,299,1.706,0.059
293971597,810,199,29,270,1.834,0.047
293971598,1069,170,35,259,2.147,0.058
293971599,719,222,20,293,1.707,0.021
293971600,2001,145,61,161,2.145,0.122
293971601,1673,104,28,235,3.183,0.060
293971602,1557,118,29,191,3.254,0.039
293971603,940,230,18,345,1.648,0.029
293971604,1811,76,77,104,4.197,0.154
293971605,1166,111,51,114,2.928,0.068
293971606,1196,65,57,69,4.277,0.133
293971607,929,76,41,77,3.882,0.064
293971608,2021,76,35,109,4.079,0.058
293971609,1143,94,31,122,3.287,0.065
293971610,988,127,42,131,2.709,0.052
293971611,760,129,37,158,2.922,0.050
293971612,1631,95,60,143,3.221,0.118
293971613,943,195,50,249,2.308,0.058
293971614,1642,125,33,243,2.944,0.038
293971615,690,30,35,34,3.433,0.184
293971616,1712,90,71,113,3.411,0.140
293971617,1018,97,52,141,2.814,0.114
293971618,625,105,38,107,3.343,0.046
293971619,888,173,26,285,1.960,0.050
293971620,1843,147,55,177,2.986,0.073
293971621,1554,98,45,105,2.418,0.122
293971622,1542,108,31,152,2.648,0.056
293971623,1283,264,27,367,1.595,0.045
293971624,2266,186,31,258,1.952,0.052
293971625,1004,144,13,302,2.264,0.028
293971626,1052,89,25,116,4.169,0.027
293971627,1063,91,20,268,3.593,0.028
293971628,1564,86,68,135,3.453,0.128
293971629,800,47,46,50,6.277,0.068
293971630,1124,122,36,168,3.057,0.051
293971631,895,209,32,290,1.746,0.044
293971632,1951,86,47,90,3.884,0.078
293971633,949,68,45,74,4.426,0.090
293971634,1213,44,42,57,5.682,0.084
293971635,990,124,26,202,2.032,0.067
293971636,1628,112,55,115,3.366,0.095
293971637,754,101,41,101,2.743,0.054
293971638,1539,161,36,175,1.714,0.094
293971639,1115,166,27,179,1.355,0.076
293971640,1957,151,45,220,2.325,0.068
293971641,494,153,40,227,2.320,0.070
293971642,593,185,27,268,1.659,0.059
293971643,822,122,32,134,2.738,0.060
293971644,1740,120,53,196,2.767,0.105
293971645,1255,68,68,88,4.897,0.126
293971646,1085,181,8,315,1.923,0.011
293971647,967,214,18,312,2.070,0.011
293971648,1652,43,68,90,5.860,0.171
293971649,1030,226,29,273,1.558,0.045
293971650,1325,44,43,60,3.500,0.175
293971651,1398,210,19,348,1.790,0.037
293971652,1863,67,68,89,5.045,0.139
293971653,373,117,36,126,2.675,0.073
293971654,774,241,26,273,1.436,0.049
293971655,755,132,21,237,2.455,0.040
293971656,2011,36,85,39,7.639,0.207
293971657,616,354,29,496,1.548,0.036
293971658,680,143,38,344,2.979,0.070
293971659,766,47,32,179,5.489,0.070
293971660,2278,138,27,207,1.993,0.051
293971661,1177,245,37,321,1.759,0.049
293971662,598,153,26,159,2.242,0.038
293971663,789,115,31,139,2.930,0.050
293971664,1756,176,57,238,2.125,0.102
293971665,1381,121,27,175,2.868,0.035
293971666,819,167,17,304,2.311,0.036
293971667,1064,162,8,231,1.475,0.025
293971669,1791,124,50,177,2.823,0.083
293971670,360,52,36,61,3.288,0.152
293971671,822,111,25,239,3.514,0.046
293971672,1828,49,54,106,5.041,0.126
293971673,272,76,36,76,3.118,0.084
293971674,952,190,34,193,2.453,0.039
293971675,1048,227,36,348,2.251,0.053
293971676,2040,102,56,109,3.853,0.094
293971677,1667,215,32,290,1.986,0.047
293971678,1251,178,17,411,2.607,0.019
293971679,1078,136,20,344,2.868,0.033
293971680,1489,86,46,176,3.279,0.106
293971681,805,68,40,68,4.779,0.062
293971682,786,102,27,160,3.167,0.043
293971683,968,126,33,223,2.365,0.070
293971684,1722,76,67,117,3.776,0.150
293971685,824,115,31,131,2.809,0.037
293971686,517,107,44,211,3.252,0.086
293971687,916,83,29,120,4.048,0.030
293971688,2507,156,13,355,2.372,0.030
293971689,1458,207,16,424,2.275,0.021
293971690,1409,195,17,280,1.815,0.023
293971691,1528,144,23,266,2.132,0.062
293971692,1455,181,21,264,1.751,0.038
293971693,1514,119,22,243,2.487,0.047
293971694,1440,218,21,270,1.583,0.038
293971695,959,131,21,238,2.366,0.035
293971696,1622,49,46,205,7.061,0.081
293971697,838,71,43,87,3.873,0.069
293971698,843,70,60,86,5.357,0.085
293971699,788,83,43,129,4.602,0.065
293971700,2284,135,63,138,3.407,0.076
293971701,1010,104,30,260,3.894,0.047
293971702,874,84,48,123,4.607,0.067
293971703,987,122,35,127,3.566,0.039
293971704,2334,100,31,235,4.460,0.049
293971705,1603,213,26,290,1.826,0.044
293971706,1307,168,28,257,2.077,0.054
293971707,965,108,26,250,2.852,0.055
293971708,1612,67,53,74,4.791,0.103
293971709,640,75,52,76,4.187,0.067
293971710,921,108,58,165,3.083,0.111
293971711,741,108,50,119,3.037,0.076
293971712,1955,89,56,166,3.427,0.118
293971713,1073,85,40,115,5.224,0.059
293971714,1525,114,40,116,2.912,0.084
293971715,1170,81,40,122,4.457,0.047
293971716,1993,18,11,24,3.500,0.079
293971717,1610,116,20,119,1.974,0.044
293971718,1598,241,16,293,1.452,0.029
293971719,1174,194,15,243,1.505,0.031
293971720,1807,34,80,75,9.382,0.160
293971721,874,50,50,51,5.960,0.101
293971722,1584,182,31,218,2.681,0.043
293971723,761,76,52,76,4.289,0.077
293971724,2169,77,51,165,4.260,0.125
293971725,1590,102,34,208,2.971,0.076
293971726,1456,182,20,270,1.896,0.035
293971727,846,132,28,208,2.061,0.066
293971728,1981,56,53,153,5.125,0.122
293971729,1263,226,34,363,2.159,0.039
293971730,1165,202,25,432,2.406,0.039
293971731,1344,196,34,294,1.714,0.077
293971732,2112,96,44,182,3.500,0.092
293971733,1442,228,26,299,1.781,0.034
293971734,1205,153,27,250,1.974,0.050
293971735,1110,152,27,242,1.829,0.076
293971736,1510,91,67,96,3.626,0.109
293971737,845,134,23,298,2.761,0.041
293971738,1042,66,35,119,4.939,0.049
293971739,1089,229,27,326,1.690,0.041
293971740,2259,93,34,102,3.516,0.052
293971741,1205,103,22,199,2.709,0.029
293971742,1484,132,39,136,2.492,0.064
293971743,965,158,40,163,1.905,0.080
293971744,1859,143,52,234,2.315,0.112
293971745,906,56,36,82,3.661,0.093
293971746,1528,138,35,289,2.790,0.060
293971747,1342,181,28,339,2.083,0.061
293971748,1787,35,81,44,8.314,0.158
293971749,395,110,43,111,3.064,0.068
293971750,490,151,43,160,2.351,0.068
293971751,837,188,26,234,1.606,0.066
293971752,1301,45,72,45,5.778,0.177
293971753,1076,40,70,40,5.925,0.186
293971754,1082,32,69,32,5.906,0.233
293971755,1360,31,33,90,5.323,0.158
293971756,2019,93,48,179,3.613,0.095
293971757,1504,174,32,215,2.218,0.047
293971758,1281,154,23,311,2.364,0.041
293971759,999,132,29,332,3.076,0.044
293971760,1621,38,72,62,7.211,0.150
293971761,1755,69,61,98,5.623,0.093
293971762,1539,171,29,281,1.953,0.051
293971763,1121,150,25,258,1.907,0.073
293971764,1645,114,39,117,1.895,0.134
293971765,1425,17,37,17,6.529,0.198
293971766,962,28,26,36,2.964,0.253
293971767,1089,14,29,15,4.571,0.328
293971768,2234,143,42,196,2.538,0.066
293971769,794,182,25,315,2.077,0.053
293971770,1319,132,21,270,2.970,0.031
293971771,980,133,31,202,3.023,0.040
293971772,1707,92,44,123,3.293,0.083
293971773,683,76,48,141,4.289,0.055
293971774,754,64,47,71,5.094,0.067
293971775,653,94,54,121,3.000,0.110
293971776,1735,33,106,37,8.697,0.244
293971777,350,66,60,84,4.561,0.103
293971778,336,83,34,83,3.530,0.038
293971779,520,100,52,149,3.270,0.092
293971780,2100,72,68,131,4.694,0.115
293971781,964,120,34,157,3.283,0.051
293971782,1265,131,21,234,2.122,0.050
293971783,1307,201,27,346,1.905,0.057
293971784,2032,141,34,253,2.830,0.058
293971785,1258,150,30,287,2.173,0.074
293971786,1570,194,25,271,1.742,0.062
293971787,1414,170,23,257,1.847,0.048
293971788,1799,85,67,88,3.506,0.151
293971789,1178,47,50,48,6.915,0.058
293971790,1321,75,39,77,3.760,0.050
293971791,1057,108,39,131,3.204,0.064
293971792,2172,168,45,244,2.375,0.060
293971793,1577,164,13,315,2.317,0.016
293971794,1148,145,38,232,2.331,0.074
293971795,1256,126,19,198,1.857,0.064
293971796,1671,92,64,125,3.087,0.141
293971797,401,92,36,187,3.772,0.069
293971798,355,60,44,107,4.667,0.089
293971799,730,119,20,293,2.832,0.033
293971800,1985,91,59,127,3.363,0.127
293971801,930,111,29,129,2.369,0.057
293971802,1107,81,39,87,3.148,0.098
293971803,816,135,36,190,2.452,0.048
293971804,1643,69,64,98,3.174,0.210
293971805,461,123,39,158,2.992,0.057
293971806,1391,241,30,353,1.705,0.051
293971807,986,209,25,342,1.933,0.042
293971808,1982,114,39,204,3.649,0.063
293971809,1259,193,34,286,1.917,0.065
293971810,1303,144,24,290,2.333,0.045
293971811,688,80,47,124,4.725,0.063
293971812,2570,101,34,217,3.356,0.074
293971813,1372,99,23,250,3.061,0.040
293971814,806,75,20,223,3.747,0.050
293971815,1178,113,35,121,2.885,0.052
293971816,1619,58,58,85,3.741,0.171
293971817,760,109,54,113,3.817,0.084
293971818,797,151,26,229,2.000,0.046
293971819,629,98,35,130,3.173,0.061
293971820,2309,103,27,217,3.369,0.049
293971821,738,77,34,129,4.792,0.038
293971822,1395,192,20,358,2.286,0.027
293971823,712,148,35,246,2.581,0.037
293971825,1542,148,36,174,1.926,0.060
293971826,1296,163,20,369,2.632,0.030
293971827,884,145,26,208,2.697,0.026
293971828,446,103,58,106,3.699,0.094
293971830,1675,103,51,124,3.214,0.100
293971831,1228,95,36,115,3.200,0.066
293971832,1078,92,37,104,3.250,0.077
293971833,937,46,35,47,5.087,0.073
293971834,1652,86,29,107,3.105,0.067
293971835,782,80,31,94,3.613,0.062
293971836,1312,76,62,125,3.671,0.133
293971837,1016,138,31,180,2.210,0.062
293971838,1539,206,24,301,1.670,0.049
293971839,912,172,22,321,2.291,0.038
293971840,1799,76,55,104,4.118,0.112
293971841,450,101,43,204,3.644,0.060
293971842,1053,134,23,282,2.597,0.043
293971843,759,193,29,267,1.679,0.056
293971844,2446,97,36,177,3.577,0.058
293971845,1177,90,34,133,3.544,0.063
293971846,1226,113,20,198,2.142,0.062
293971847,1178,180,16,272,1.733,0.029
293971848,1639,152,29,223,1.987,0.056
293971849,914,149,33,235,2.423,0.044
293971850,980,210,35,245,1.605,0.065
293971851,867,151,25,257,2.020,0.046
293971852,2400,142,36,191,2.035,0.080
293971853,670,102,41,115,2.490,0.102
293971854,1115,124,19,207,2.710,0.033
293971855,743,68,54,104,4.088,0.112
293971856,1968,74,51,114,4.541,0.074
293971857,1397,135,31,141,2.081,0.043
293971858,1219,150,25,293,2.420,0.052
293971859,945,176,24,266,1.994,0.031
293971860,1713,113,55,204,3.204,0.083
293971861,981,99,32,162,3.091,0.059
293971862,954,97,44,135,3.546,0.073
293971863,1004,155,34,155,2.755,0.054
293971864,1856,83,61,106,3.602,0.134
293971865,1746,197,44,293,2.528,0.058
293971866,1223,186,36,339,2.199,0.064
293971867,1047,89,14,321,3.831,0.023
293971868,1791,90,85,168,4.644,0.129
293971869,428,87,36,115,3.138,0.066
293971870,668,102,37,165,4.049,0.056
293971871,1471,248,26,405,1.895,0.036
293971872,1749,90,44,152,3.456,0.090
293971873,1732,141,9,368,2.851,0.012
293971874,1263,137,20,350,3.102,0.031
293971875,984,230,18,309,1.557,0.022
293971876,1601,71,78,98,4.282,0.145
293971877,919,81,37,168,3.753,0.072
293971878,1452,320,38,496,1.759,0.048
293971879,1312,158,21,310,2.354,0.035
293971880,2107,77,23,78,4.065,0.032
293971881,1475,161,8,284,1.814,0.021
293971882,1369,218,15,313,1.610,0.026
293971883,1108,146,29,296,2.555,0.046
293971884,1651,55,55,146,5.545,0.108
293971885,812,86,27,187,3.337,0.052
293971886,1265,103,31,186,3.340,0.049
293971887,850,110,33,149,4.000,0.041
293971888,1930,103,51,128,3.301,0.088
293971889,373,53,35,161,5.415,0.070
293971890,779,150,18,292,2.227,0.033
293971891,607,207,13,279,1.531,0.013
293971892,1760,52,54,105,5.558,0.128
293971893,1627,159,29,228,2.264,0.044
293971894,966,125,46,202,2.896,0.086
293971895,752,152,36,254,2.487,0.056
293971896,2361,283,34,436,1.746,0.036
293971897,592,152,25,377,2.888,0.041
293971898,1237,228,32,318,1.689,0.052
293971899,1195,147,30,197,2.551,0.040
293971900,1711,92,68,142,3.793,0.135
293971901,1293,85,53,132,4.224,0.081
293971902,1287,122,31,180,2.754,0.045
293971903,1141,177,28,238,1.740,0.055
293971904,1285,27,84,44,9.778,0.201
293971905,730,61,53,82,4.885,0.111
293971906,624,37,28,97,6.703,0.052
293971907,861,85,43,119,4.318,0.065
293971908,2235,82,52,85,3.317,0.129
293971909,1543,165,39,194,1.861,0.078
293971910,1448,96,22,324,4.167,0.030
293971911,1086,127,29,274,2.433,0.068
293971912,1730,178,44,210,1.854,0.088
293971913,1232,123,48,185,3.504,0.065
293971914,1393,203,29,316,2.296,0.039
293971915,903,102,32,392,4.245,0.060
293971916,2032,187,64,257,2.198,0.092
293971917,1118,101,57,105,3.485,0.080
293971918,797,76,48,81,4.289,0.080
293971919,983,126,59,192,3.103,0.097
293971920,1617,156,61,187,2.378,0.105
293971921,1608,65,62,68,4.446,0.135
293971922,1620,200,16,309,1.915,0.026
293971923,1075,173,27,321,2.179,0.048
293971924,1856,133,60,183,3.707,0.089
293971925,1567,235,24,367,1.851,0.032
293971926,1290,195,27,241,1.508,0.061
293971927,1137,233,17,277,1.335,0.035
293971928,1266,89,27,142,2.933,0.054
293971929,1808,150,24,214,2.140,0.047
293971930,1401,241,28,368,1.693,0.059
293971931,1262,170,26,303,2.024,0.058
293971932,1888,43,73,43,8.581,0.103
293971933,1562,81,40,119,3.593,0.082
293971934,920,100,45,100,3.330,0.060
293971935,873,114,41,225,2.807,0.078
293971936,1847,176,55,235,2.216,0.082
293971937,1167,154,43,246,2.877,0.059
293971938,1260,58,29,108,3.552,0.083
293971939,1077,94,41,120,2.223,0.129
293971940,2230,171,30,291,2.444,0.036
293971941,917,211,28,448,2.351,0.036
293971942,1098,227,16,407,2.000,0.018
293971943,1305,223,22,319,1.717,0.042
293971944,1780,115,74,140,3.209,0.130
293971945,981,74,33,139,3.446,0.075
293971946,1467,163,24,293,2.356,0.042
293971947,965,202,14,355,2.446,0.008
293971948,2095,52,78,65,6.346,0.139
293971949,1456,168,16,186,1.833,0.010
293971950,1427,152,17,234,1.980,0.037
293971951,1221,143,8,241,1.790,0.016
293971952,1804,27,70,46,9.593,0.158
293971953,1036,129,37,133,2.326,0.070
293971954,1450,81,26,214,3.543,0.052
293971955,872,101,41,107,3.238,0.067
293971956,1765,83,59,132,4.205,0.089
293971957,1690,309,21,427,1.482,0.035
293971958,1154,203,26,385,2.113,0.049
293971959,790,78,44,152,3.808,0.067
293971960,1346,100,38,105,2.000,0.130
293971961,1621,33,18,37,2.636,0.138
293971962,1350,39,11,56,2.872,0.063
293971963,1236,52,18,90,2.481,0.093
293971964,1654,36,68,54,7.278,0.156
293971965,1458,77,35,149,4.091,0.060
293971966,1378,63,47,71,4.698,0.071
293971967,791,108,14,226,2.481,0.026
293971968,2361,67,43,70,4.358,0.079
293971969,672,158,15,230,1.715,0.037
293971970,1108,165,33,210,1.818,0.077
293971971,1035,204,25,256,1.593,0.046
293971972,1636,78,77,157,4.628,0.139
293971973,783,108,69,171,3.898,0.095
293971974,691,110,60,140,3.082,0.106
293971975,595,57,65,80,6.246,0.093
293971976,2037,90,26,192,3.344,0.056
293971977,1192,78,39,81,3.474,0.092
293971978,1388,55,31,60,2.673,0.156
293971979,1386,73,44,90,3.329,0.119
293971980,1084,72,74,110,3.875,0.179
293971981,1004,149,26,179,2.456,0.038
293971982,1535,218,30,282,1.734,0.050
293971983,1106,197,26,325,1.944,0.039
293971984,1727,76,53,130,3.500,0.128
293971985,1613,99,29,118,2.848,0.064
293971986,1607,134,17,221,2.575,0.038
293971987,1026,257,21,384,1.689,0.028
293971988,1728,69,78,94,3.899,0.212
293971989,1360,52,43,58,5.769,0.070
293971990,1536,122,13,224,2.500,0.026
293971991,646,101,20,124,3.317,0.030
293971992,2867,139,72,228,4.806,0.063
293971993,397,58,50,156,5.776,0.087
293971994,659,126,38,126,3.389,0.030
293971995,453,105,38,105,2.333,0.090
293971996,1998,110,51,167,2.945,0.074
293971997,1260,135,39,175,3.252,0.055
293971998,1453,103,26,202,2.379,0.061
293971999,889,191,23,388,2.293,0.032
293972000,1813,66,71,103,3.818,0.163
293972001,1349,41,38,51,7.244,0.051
293972002,1258,133,37,188,2.429,0.040
293972003,829,89,20,108,3.270,0.021
293972004,2014,27,58,99,8.741,0.161
293972005,470,173,30,187,2.543,0.036
293972006,1329,210,27,405,2.195,0.041
293972007,504,83,38,83,4.012,0.057
293972008,1764,47,66,48,6.191,0.120
293972009,1556,81,49,101,5.321,0.056

==> figs/results/RB_after.csv <==
Block ID,Block Size,Value Txns,SC Txns,ERC20 Transfers,Storage: Conflicts,Storage: Independent Txns,Longest Conflict Chain,Independent Value Txs,Storage: Independent SC Txs,Conflict Families,Most Danced Conflict Family Size,Block Size / Chain
21631501,154,48,106,37,62,92,13,28,64,108,13,11.85
21631502,144,41,103,30,39,105,11,34,71,118,11,13.09
21631503,200,69,131,44,35,165,8,65,100,176,8,25.00
21631504,84,41,43,17,28,56,14,24,32,61,14,6.00
21631505,240,69,171,53,109,131,23,48,83,152,23,10.43
21631506,177,43,134,28,77,100,27,25,75,112,27,6.56
21631507,284,83,201,49,112,172,68,60,112,188,68,4.18
21631508,166,41,125,28,62,104,20,24,81,119,19,8.30
21631509,173,49,124,23,59,114,7,33,81,137,7,24.71
21631510,155,38,117,36,70,85,14,23,62,105,14,11.07
21631511,191,37,154,20,102,89,80,27,62,97,80,2.39
21631512,153,44,109,18,79,74,21,25,49,94,21,7.29
21631513,205,48,157,29,64,141,27,35,112,160,27,7.59
21631514,187,59,128,28,91,96,31,31,65,117,31,6.03
21631515,116,33,83,11,38,78,8,24,54,90,8,14.50
21631516,136,49,87,29,36,100,4,31,69,113,4,34.00
21631517,194,69,125,29,58,136,10,56,80,154,10,19.40
21631518,175,50,125,38,55,120,11,37,83,136,11,15.91
21631519,129,34,95,26,46,83,18,25,58,90,18,7.17
21631520,138,44,94,31,59,79,9,31,50,98,9,15.33
21631521,6,0,6,0,5,1,5,0,1,2,5,1.20
21631522,462,236,226,78,277,185,77,60,127,235,77,6.00
21631523,281,101,180,73,127,154,20,51,104,183,20,14.05
21631524,184,103,81,23,112,72,52,28,44,86,52,3.54
21631525,239,51,188,80,100,139,26,43,97,158,23,9.19
21631526,162,46,116,29,66,96,8,30,66,116,8,20.25
21631527,156,51,105,29,50,106,16,41,65,121,16,9.75
21631528,184,67,117,38,76,108,21,34,77,125,20,8.76
21631529,160,53,107,29,65,95,25,39,56,111,25,6.40
21631530,159,45,114,35,53,106,15,38,69,123,15,10.60
21631531,116,10,106,20,83,33,72,10,23,39,72,1.61
21631532,225,72,153,38,82,143,23,43,100,166,23,9.78
21631533,178,55,123,34,50,128,21,41,87,139,21,8.48
21631534,153,48,105,31,51,102,13,40,64,119,13,11.77
21631535,217,80,137,58,93,124,15,49,78,148,14,14.47
21631536,190,72,118,27,67,123,16,42,83,142,16,11.88
21631537,212,70,142,36,92,120,24,26,94,142,24,8.83
21631538,154,55,99,39,53,101,14,34,68,120,13,11.00
21631539,192,82,110,32,69,123,19,44,81,141,19,10.11
21631540,251,98,153,66,104,147,13,57,90,179,13,19.31
21631541,196,89,107,30,103,93,31,44,49,109,31,6.32
21631542,154,73,81,20,60,94,16,40,54,107,16,9.63
21631543,201,76,125,44,75,126,15,47,81,148,15,13.40
21631544,161,35,126,39,54,107,6,28,81,127,6,26.83
21631545,72,30,42,21,19,53,6,22,31,59,6,12.00
21631546,225,84,141,48,114,111,21,35,78,141,21,10.71
21631547,289,102,187,72,123,166,33,56,111,186,32,8.76
21631548,164,42,122,21,68,96,38,34,62,109,38,4.32
21631549,200,58,142,39,86,114,16,42,74,136,13,12.50
21631550,211,93,118,37,101,110,36,36,74,128,36,5.86
21631551,199,82,117,24,103,96,43,33,63,109,43,4.63
21631552,197,54,143,37,87,110,49,35,75,120,49,4.02
21631553,195,57,138,20,75,120,28,40,84,140,27,6.96
21631554,168,53,115,23,75,93,29,38,55,109,29,5.79
21631555,175,39,136,46,59,116,27,30,86,129,27,6.48
21631556,65,27,38,6,19,46,7,18,29,52,6,9.29
21631557,302,112,190,41,114,188,36,74,118,216,35,8.39
21631558,154,53,101,29,49,105,19,41,64,115,19,8.11
21631559,159,51,108,32,52,107,22,41,66,119,22,7.23
21631560,157,48,109,29,62,95,18,36,63,113,18,8.72
21631561,191,52,139,36,73,118,17,42,77,140,16,11.24
21631562,186,69,117,38,75,111,23,39,76,132,23,8.09
21631563,153,34,119,47,49,104,9,28,76,116,9,17.00
21631564,180,57,123,40,71,109,13,40,69,130,13,13.85
21631565,166,62,104,34,60,106,18,43,63,124,18,9.22
21631566,187,65,122,33,80,107,22,43,66,128,22,8.50
21631567,186,71,115,37,69,117,18,55,69,141,18,10.33
21631568,165,71,94,26,56,109,15,48,61,124,15,11.00
21631569,161,62,99,34,47,114,8,48,69,130,7,20.13
21631570,149,58,91,28,47,102,11,42,61,117,11,13.55
21631571,218,94,124,55,98,120,16,39,81,138,16,13.63
21631572,190,61,129,53,90,100,21,31,69,116,21,9.05
21631573,153,52,101,19,43,110,17,39,72,120,17,9.00
21631574,172,63,109,39,68,104,14,48,56,122,14,12.29
21631575,173,53,120,34,50,123,23,49,76,136,23,7.52
21631576,182,60,122,37,54,128,19,49,80,142,19,9.58
21631577,138,39,99,24,49,89,15,28,62,103,15,9.20
21631578,171,55,116,34,51,120,8,39,84,137,8,21.38
21631579,176,53,123,36,56,120,11,43,77,136,11,16.00
21631580,68,35,33,15,19,49,7,23,26,55,7,9.71
21631581,329,135,194,72,139,190,72,69,122,209,72,4.57
21631582,173,60,113,29,56,117,24,45,73,133,23,7.21
21631583,83,38,45,17,17,66,4,30,36,73,4,20.75
21631584,290,119,171,42,204,86,124,31,55,107,124,2.34
21631585,236,61,175,49,87,149,41,45,105,167,37,5.76
21631586,186,44,142,36,58,128,11,27,101,144,11,16.91
21631587,128,44,84,18,43,85,10,29,56,100,10,12.80
21631588,231,65,166,69,81,150,14,52,102,176,12,16.50
21631589,169,51,118,43,55,114,10,41,74,132,10,16.90
21631590,139,46,93,30,37,102,8,32,72,117,8,17.38
21631591,96,39,57,25,29,67,5,24,43,78,5,19.20
21631592,142,34,108,22,53,89,15,25,69,105,14,9.47
21631593,289,116,173,66,101,188,14,79,109,215,14,20.64
21631594,141,47,94,36,53,88,10,30,59,102,9,14.10
21631595,86,44,42,21,27,59,12,25,34,65,12,7.17
21631596,242,87,155,50,87,155,20,55,102,180,20,12.10
21631597,214,81,133,60,98,116,20,45,72,140,20,10.70
21631598,72,36,36,18,21,51,8,24,27,56,8,9.00
21631599,241,91,150,50,82,159,19,60,99,178,19,12.68
21631600,155,52,103,36,64,91,13,35,56,107,13,11.92
21631601,155,55,100,35,39,116,5,37,79,129,5,31.00
21631602,133,41,92,23,41,92,5,30,62,108,5,26.60
21631603,207,86,121,47,69,138,19,54,84,156,19,10.89
21631604,173,73,100,34,85,88,19,29,61,108,19,9.11
21631605,180,56,124,40,65,115,10,38,81,141,10,18.00
21631606,165,57,108,25,49,116,6,46,70,134,6,27.50
21631607,154,45,109,35,33,121,4,36,92,139,3,38.50
21631608,181,58,123,38,62,119,13,39,80,137,13,13.92
21631609,190,53,137,43,72,118,13,41,78,141,13,14.62
21631610,147,48,99,26,53,94,7,35,61,113,7,21.00
21631611,160,45,115,29,71,89,37,30,59,104,37,4.32
21631612,165,37,128,37,63,102,10,25,79,126,10,16.50
21631613,162,47,115,37,48,114,6,33,83,132,6,27.00
21631614,152,52,100,33,65,87,9,38,51,107,9,16.89
21631615,214,82,132,44,67,147,6,58,89,170,6,35.67
21631616,171,72,99,33,75,96,15,35,62,117,15,11.40
21631617,142,80,62,27,76,66,38,18,48,81,38,3.74
21631618,236,79,157,44,104,132,17,50,85,162,17,13.88
21631619,159,45,114,31,67,92,11,27,65,112,11,14.45
21631620,206,64,142,49,83,123,13,49,76,142,13,15.85
21631621,230,45,185,37,112,118,62,31,87,137,62,3.71
21631622,177,61,116,32,77,100,30,40,62,117,30,5.90
21631623,84,38,46,14,29,55,19,16,39,59,19,4.42
21631624,229,68,161,54,101,128,15,49,80,158,15,15.27
21631625,195,72,123,41,51,144,7,53,93,160,7,27.86
21631626,188,62,126,42,47,141,5,46,95,160,5,37.60
21631627,66,29,37,16,22,44,4,18,26,53,4,16.50
21631628,231,65,166,62,86,145,7,50,97,170,7,33.00
21631629,236,91,145,43,73,163,12,62,102,184,12,19.67
21631630,117,37,80,20,20,97,4,27,70,105,4,29.25
21631631,73,31,42,15,20,53,4,21,32,62,4,18.25
21631632,264,110,154,46,98,166,13,64,103,188,13,20.31
21631633,153,65,88,27,46,107,10,43,64,120,10,15.30
21631634,150,42,108,42,45,105,8,39,67,120,8,18.75
21631635,190,54,136,41,51,139,10,49,93,157,10,19.00
21631636,180,68,112,38,64,116,5,48,70,142,5,36.00
21631637,81,37,44,19,14,67,2,27,40,74,2,40.50
21631638,154,64,90,46,66,88,11,36,52,107,11,14.00
21631639,349,99,250,105,136,213,13,70,146,251,13,26.85
21631640,133,53,80,17,22,111,6,49,62,119,6,22.17
21631641,167,51,116,32,51,116,10,44,72,133,7,16.70
21631642,136,54,82,26,37,99,5,32,67,111,5,27.20
21631643,145,47,98,40,35,110,5,37,73,123,5,29.00
21631644,209,68,141,43,66,143,13,53,91,160,13,16.08
21631645,149,50,99,31,41,108,8,37,73,123,8,18.63
21631646,154,57,97,34,46,108,5,41,71,128,5,30.80
21631647,170,58,112,55,67,103,6,28,76,127,6,28.33
21631648,190,86,104,44,78,112,17,37,75,130,17,11.18
21631649,206,73,133,53,76,130,16,40,90,151,16,12.88
21631650,151,58,93,38,49,102,9,31,71,116,9,16.78
21631651,176,52,124,37,58,118,13,41,78,138,13,13.54
21631652,163,55,108,30,28,135,8,53,82,144,8,20.38
21631653,151,54,97,32,50,101,10,41,63,120,10,15.10
21631654,217,86,131,45,95,122,22,47,78,147,22,9.86
21631655,158,60,98,43,50,108,16,30,78,122,16,9.88
21631656,147,68,79,23,77,70,21,31,42,91,21,7.00
21631657,227,94,133,47,83,144,23,53,94,169,23,9.87
21631658,115,42,73,15,18,97,4,38,59,103,4,28.75
21631659,198,87,111,51,81,117,19,42,77,140,19,10.42
21631660,151,39,112,28,35,116,8,30,86,126,8,18.88
21631661,188,62,126,44,42,146,5,52,95,162,4,37.60
21631662,254,155,99,50,126,128,49,46,84,141,49,5.18
21631663,199,75,124,44,65,134,6,43,94,160,6,33.17
21631664,258,84,174,73,71,187,8,70,120,210,8,32.25
21631665,170,86,84,30,70,100,44,29,72,111,44,3.86
21631666,279,114,165,50,117,162,24,52,110,190,24,11.63
21631667,127,30,97,35,37,90,5,19,71,103,5,25.40
21631668,147,66,81,36,56,91,21,30,65,106,21,7.00
21631669,310,137,173,54,136,174,18,63,116,204,18,17.22
21631670,121,27,94,35,34,87,6,18,71,98,5,20.17
21631671,146,42,104,45,37,109,7,26,83,121,7,20.86
21631672,218,66,152,57,59,159,5,56,104,183,5,43.60
21631673,175,64,111,52,66,109,29,25,86,125,29,6.03
21631674,264,76,188,67,72,192,12,61,132,212,12,22.00
21631675,145,50,95,24,46,99,4,36,64,117,4,36.25
21631676,154,41,113,50,54,100,14,25,75,115,14,11.00
21631677,225,86,139,42,78,147,11,62,88,175,11,20.45
21631678,165,52,113,32,55,110,8,36,74,131,8,20.63
21631679,119,34,85,24,31,88,6,29,59,99,6,19.83
21631680,170,52,118,32,49,121,9,32,89,137,9,18.89
21631681,168,67,101,19,38,130,9,48,82,141,9,18.67
21631682,172,62,110,41,43,129,12,43,86,143,12,14.33
21631683,154,38,116,46,48,106,5,22,87,126,5,30.80
21631684,338,116,222,83,141,197,10,70,128,235,10,33.80
21631685,164,22,142,24,124,40,112,16,24,45,112,1.46
21631686,148,17,131,18,82,66,49,13,53,76,49,3.02
21631687,258,101,157,48,80,178,6,66,113,207,6,43.00
21631688,162,66,96,30,52,110,19,37,77,125,19,8.53
21631689,188,57,131,60,71,117,19,40,78,139,19,9.89
21631690,81,38,43,20,25,56,8,23,33,65,8,10.13
21631691,210,75,135,53,85,125,19,40,85,147,19,11.05
21631692,16,0,16,0,8,8,3,0,8,11,3,5.33
21631693,392,152,240,110,136,256,19,95,166,293,19,20.63
21631694,178,65,113,44,76,102,8,38,64,126,8,22.25
21631695,203,58,145,72,93,110,36,41,73,129,36,5.64
21631696,110,48,62,20,38,72,9,28,44,84,9,12.22
21631697,174,79,95,25,54,120,9,56,64,136,9,19.33
21631698,202,101,101,46,89,113,21,46,67,135,21,9.62
21631699,203,57,146,50,61,142,10,41,101,160,10,20.30
21631700,161,55,106,34,50,111,9,42,69,129,9,17.89
21631701,160,60,100,30,49,111,5,43,68,128,5,32.00
21631702,141,44,97,36,52,89,10,31,59,107,9,14.10
21631703,175,55,120,40,50,125,7,45,81,144,7,25.00
21631704,186,75,111,44,52,134,9,55,79,151,9,20.67
21631705,141,56,85,31,50,91,7,37,54,106,7,20.14
21631706,141,47,94,30,24,117,8,42,77,125,8,17.63
21631707,188,89,99,32,83,105,13,44,61,121,13,14.46
21631708,209,73,136,46,76,133,14,51,83,151,14,14.93
21631709,201,69,132,43,77,124,10,48,77,148,10,20.10
21631710,114,27,87,24,33,81,21,27,58,90,17,5.43
21631711,186,56,130,48,53,133,8,45,88,152,8,23.25
21631712,167,58,109,39,36,131,4,50,81,143,4,41.75
21631713,186,54,132,49,73,113,10,45,71,136,10,18.60
21631714,178,62,116,44,53,125,8,46,82,145,7,22.25
21631715,134,47,87,29,40,94,9,35,59,108,9,14.89
21631716,196,53,143,28,103,93,47,34,61,115,47,4.17
21631717,173,51,122,20,51,122,16,31,91,135,16,10.81
21631718,112,37,75,27,32,80,6,28,54,94,6,18.67
21631719,127,29,98,38,45,82,12,20,64,95,12,10.58
21631720,190,85,105,38,70,120,22,59,61,135,22,8.64
21631721,163,60,103,25,70,93,25,30,66,105,25,6.52
21631722,177,55,122,47,55,122,23,40,82,132,23,7.70
21631723,214,89,125,51,66,148,11,59,91,163,11,19.45
21631724,160,48,112,39,59,101,15,32,69,115,12,10.67
21631725,170,49,121,33,39,131,7,45,89,148,6,24.29
21631726,172,56,116,38,60,112,18,38,78,131,17,9.56
21631727,202,70,132,27,59,143,17,49,94,158,17,11.88
21631728,145,45,100,37,39,106,8,38,70,122,8,18.13
21631729,192,54,138,54,76,116,13,40,76,134,13,14.77
21631730,101,30,71,30,40,61,11,23,38,71,11,9.18
21631731,297,77,220,64,130,167,54,50,124,198,53,5.50
21631732,113,33,80,16,29,84,6,27,57,94,6,18.83
21631733,129,41,88,30,64,65,10,18,49,84,10,12.90
21631734,222,53,169,42,106,116,59,39,79,135,59,3.76
21631735,185,71,114,39,52,133,8,45,88,152,8,23.13
21631736,186,59,127,54,62,124,10,40,84,141,10,18.60
21631737,161,42,119,36,51,110,13,26,85,123,12,12.38
21631738,186,69,117,40,65,121,9,48,73,138,9,20.67
21631739,187,58,129,56,71,116,11,42,74,135,11,17.00
21631740,176,61,115,40,66,110,13,43,68,130,12,13.54
21631741,123,46,77,25,49,74,12,20,54,87,12,10.25
21631742,44,9,35,1,13,31,5,9,22,36,5,8.80
21631743,415,178,237,94,169,246,12,105,143,297,12,34.58
21631744,183,60,123,39,49,134,6,54,84,157,4,30.50
21631745,136,44,92,25,43,93,6,33,61,109,6,22.67
21631746,164,74,90,33,52,112,14,43,69,127,14,11.71
21631747,168,68,100,38,53,115,9,49,66,131,9,18.67
21631748,210,87,123,51,88,122,19,50,72,145,19,11.05
21631749,173,69,104,35,66,107,13,48,60,127,12,13.31
21631750,72,34,38,21,12,60,4,28,32,65,4,18.00
21631751,240,86,154,60,98,142,10,55,89,173,10,24.00
21631752,132,52,80,29,29,103,7,37,66,114,7,18.86
21631753,113,41,72,19,32,81,11,24,58,90,11,10.27
21631754,298,97,201,81,108,190,25,73,118,210,24,11.92
21631755,165,45,120,34,47,118,10,42,76,132,10,16.50
21631756,164,59,105,44,51,113,5,44,69,132,5,32.80
21631757,175,57,118,42,50,125,14,45,80,142,14,12.50
21631758,55,22,33,18,10,45,2,18,27,50,2,27.50
21631759,231,81,150,36,112,119,20,34,87,143,20,11.55
21631760,269,100,169,45,111,158,17,62,99,189,17,15.82
21631761,140,36,104,34,46,94,13,20,74,109,13,10.77
21631762,191,53,138,47,53,138,17,44,97,159,15,11.24
21631763,80,11,69,8,39,41,11,7,40,56,10,7.27
21631764,375,135,240,79,177,198,28,94,105,239,26,13.39
21631765,147,54,93,23,41,106,7,49,57,120,7,21.00
21631766,207,47,160,37,102,105,52,40,66,124,52,3.98
21631767,235,64,171,30,125,110,51,32,80,136,51,4.61
21631768,94,42,52,22,37,57,11,20,39,70,11,8.55
21631769,160,54,106,33,55,105,6,34,71,124,6,26.67
21631770,216,78,138,35,71,145,29,67,79,165,28,7.45
21631771,154,52,102,26,44,110,20,39,74,123,19,7.70
21631772,151,46,105,34,48,103,9,37,68,118,9,16.78
21631773,254,110,144,54,119,135,36,53,85,160,36,7.06
21631774,164,47,117,29,67,97,13,32,65,118,13,12.62
21631775,151,58,93,26,66,85,12,33,54,103,12,12.58
21631776,163,62,101,29,43,120,7,46,74,136,7,23.29
21631777,40,17,23,12,2,38,2,15,23,39,2,20.00
21631778,212,89,123,43,97,115,14,44,71,139,14,15.14
21631779,259,77,182,61,98,161,21,52,109,187,21,12.33
21631780,182,54,128,29,54,128,13,48,80,140,13,14.00
21631781,161,57,104,35,49,112,6,40,72,127,6,26.83
21631782,169,55,114,31,67,102,12,29,73,120,12,14.08
21631783,145,58,87,27,52,93,12,41,52,108,12,12.08
21631784,333,121,212,82,146,187,51,63,124,214,51,6.53
21631785,190,61,129,44,99,91,35,32,59,109,35,5.43
21631786,130,46,84,28,70,60,14,16,44,82,14,9.29
21631787,285,93,192,85,138,147,38,50,99,180,38,7.50
21631788,191,64,127,51,68,123,16,47,80,143,16,11.94
21631789,166,62,104,38,62,104,7,49,59,129,7,23.71
21631790,155,50,105,33,51,104,7,42,63,118,6,22.14
21631791,160,61,99,27,36,124,4,56,69,140,4,40.00
21631792,150,48,102,23,48,102,8,41,61,116,8,18.75
21631793,34,17,17,7,13,21,8,4,17,24,8,4.25
21631794,320,95,225,89,150,170,20,51,124,210,20,16.00
21631795,188,67,121,36,53,135,5,54,81,156,5,37.60
21631796,83,31,52,29,19,64,6,23,41,69,6,13.83
21631797,237,95,142,41,112,125,16,41,85,158,16,14.81
21631798,221,110,111,46,136,85,32,23,62,109,32,6.91
21631799,227,99,128,42,93,134,16,52,82,158,16,14.19
21631800,186,87,99,34,95,91,51,27,64,107,51,3.65
21631801,139,38,101,35,43,96,4,30,68,115,4,34.75
21631802,150,42,108,26,58,92,8,30,62,110,8,18.75
21631803,162,43,119,39,55,107,12,31,76,123,12,13.50
21631804,175,49,126,45,65,110,14,39,72,128,14,12.50
21631805,50,21,29,14,15,35,6,18,17,39,6,8.33
21631806,334,98,236,77,136,198,29,61,138,238,29,11.52
21631807,145,44,101,18,36,109,4,34,75,124,4,36.25
21631808,168,51,117,37,47,121,7,42,80,137,7,24.00
21631809,125,35,90,36,39,86,5,30,56,101,5,25.00
21631810,215,102,113,28,74,141,21,63,78,155,21,10.24
21631811,156,70,86,32,66,90,18,30,60,105,18,8.67
21631812,184,48,136,53,46,138,6,42,96,156,6,30.67
21631813,231,82,149,75,98,133,21,51,82,156,21,11.00
21631814,181,49,132,61,66,115,16,35,80,130,16,11.31
21631815,166,50,116,44,51,115,14,44,71,129,14,11.86
21631816,212,61,151,42,77,135,14,40,97,161,14,15.14
21631817,168,54,114,29,55,113,11,36,77,126,11,15.27
21631818,159,48,111,29,39,120,5,33,88,134,5,31.80
21631819,213,79,134,53,73,140,14,52,88,154,14,15.21
21631820,131,38,93,53,63,68,14,24,44,81,14,9.36
21631821,221,68,153,77,101,120,16,48,72,142,16,13.81
21631822,192,64,128,44,68,124,8,43,81,145,8,24.00
21631823,124,76,48,28,70,54,36,27,27,66,36,3.44
21631824,285,105,180,52,0,0,0,0,0,0,0,0.00
21631825,152,61,91,27,66,86,21,25,63,106,21,7.24
21631826,121,67,54,29,60,61,20,24,37,72,20,6.05
21631827,236,80,156,38,90,146,15,55,96,170,15,15.73
21631828,183,64,119,36,49,134,14,45,91,148,14,13.07
21631829,195,66,129,46,84,111,10,36,79,136,10,19.50
21631830,174,74,100,29,70,104,15,38,66,125,15,11.60
21631831,216,58,158,30,90,126,49,50,78,142,49,4.41
21631832,211,59,152,35,63,148,11,45,103,163,11,19.18
21631833,163,50,113,31,34,129,10,39,90,139,10,16.30
21631834,119,44,75,32,50,69,7,23,46,86,7,17.00
21631835,236,76,160,71,95,141,24,53,88,167,24,9.83
21631836,246,74,172,68,133,113,25,39,74,133,25,9.84
21631837,51,25,26,11,9,42,3,17,25,46,3,17.00
21631838,295,110,185,71,126,169,19,65,108,207,18,15.53
21631839,100,49,51,29,58,42,23,17,25,50,23,4.35
21631840,301,107,194,61,143,158,29,52,107,188,29,10.38
21631841,149,53,96,28,65,84,16,31,53,101,16,9.31
21631842,207,64,143,40,72,135,20,46,89,153,20,10.35
21631843,121,44,77,27,44,77,14,30,48,89,14,8.64
21631844,261,92,169,52,85,176,19,72,107,197,19,13.74
21631845,59,22,37,19,12,47,5,16,31,51,5,11.80
21631846,280,87,193,54,100,180,20,59,127,213,16,14.00
21631847,129,27,102,29,50,79,7,16,65,97,7,18.43
21631848,268,104,164,55,126,142,40,40,104,166,40,6.70
21631849,200,61,139,50,64,136,20,43,94,151,19,10.00
21631850,107,35,72,18,51,56,10,22,36,75,10,10.70
21631851,191,69,122,35,76,115,13,39,78,138,13,14.69
21631852,95,19,76,24,27,68,5,15,53,80,5,19.00
21631853,235,77,158,44,66,169,24,69,102,185,24,9.79
21631854,184,56,128,35,61,123,17,43,80,137,17,10.82
21631855,129,27,102,21,35,94,11,23,72,106,11,11.73
21631856,50,6,44,1,30,20,12,5,15,26,12,4.17
21631857,308,107,201,73,127,181,35,63,120,214,35,8.80
21631858,122,32,90,20,35,87,9,28,59,99,9,13.56
21631859,150,55,95,33,52,98,18,41,57,108,18,8.33
21631860,105,37,68,15,23,82,7,29,55,91,7,15.00
21631861,213,73,140,53,73,140,6,52,88,163,6,35.50
21631862,164,60,104,27,64,100,11,34,72,127,7,14.91
21631863,132,46,86,36,52,80,7,29,52,97,7,18.86
21631864,211,70,141,50,89,122,14,47,77,149,14,15.07
21631865,173,48,125,31,74,99,44,37,64,111,43,3.93
21631866,164,60,104,31,66,98,7,36,62,117,7,23.43
21631867,81,40,41,18,31,50,6,19,33,62,6,13.50
21631868,189,71,118,33,87,102,24,35,67,123,24,7.88
21631869,242,105,137,36,96,146,9,66,83,175,9,26.89
21631870,120,35,85,16,40,80,11,30,55,95,10,10.91
21631871,97,29,68,33,21,76,7,22,54,83,7,13.86
21631872,235,87,148,53,75,160,7,62,102,186,7,33.57
21631873,226,97,129,58,99,127,36,50,77,143,36,6.28
21631874,132,40,92,31,45,87,5,28,60,103,5,26.40
21631875,176,65,111,35,54,122,13,52,70,140,13,13.54
21631876,129,59,70,22,57,72,6,25,48,92,6,21.50
21631877,130,83,47,25,78,52,33,21,31,66,33,3.94
21631878,138,57,81,32,42,96,4,32,64,113,4,34.50
21631879,268,80,188,34,123,145,35,50,97,166,35,7.66
21631880,179,57,122,35,55,124,15,42,83,143,15,11.93
21631881,57,28,29,9,4,53,2,24,29,55,2,28.50
21631882,212,80,132,37,63,149,10,65,85,169,10,21.20
21631883,159,51,108,29,51,108,7,41,67,126,7,22.71
21631884,142,40,102,32,62,80,14,25,59,100,14,10.14
21631885,82,32,50,20,19,63,4,28,37,72,4,20.50
21631886,256,90,166,49,109,147,12,57,92,181,12,21.33
21631887,174,53,121,40,54,120,8,41,79,137,8,21.75
21631888,162,38,124,53,49,113,9,30,85,128,9,18.00
21631889,182,70,112,42,74,108,9,42,66,127,9,20.22
21631890,152,54,98,22,48,104,6,37,67,120,6,25.33
21631891,140,52,88,29,48,92,8,32,60,110,8,17.50
21631892,148,49,99,21,35,113,3,42,71,129,3,49.33
21631893,146,42,104,28,39,107,7,40,72,123,7,20.86
21631894,161,34,127,50,62,99,8,26,73,119,8,20.13
21631895,86,40,46,16,25,61,4,24,37,71,4,21.50
21631896,293,96,197,66,107,186,16,74,113,213,16,18.31
21631897,141,56,85,25,50,91,5,31,61,109,5,28.20
21631898,185,83,102,43,96,89,17,36,56,107,15,10.88
21631899,199,70,129,38,84,115,21,51,70,140,21,9.48
21631900,143,38,105,34,49,94,6,31,67,113,6,23.83
21631901,168,66,102,34,57,111,9,45,67,130,9,18.67
21631902,116,43,73,23,29,87,4,36,51,99,4,29.00
21631903,201,76,125,52,69,132,7,54,78,156,7,28.71
21631904,89,27,62,24,31,58,5,21,37,69,5,17.80
21631905,185,56,129,34,64,121,9,42,80,144,8,20.56
21631906,142,57,85,31,53,89,6,34,55,104,6,23.67
21631907,122,47,75,26,43,79,5,29,51,95,5,24.40
21631908,205,71,134,41,65,140,7,46,96,164,7,29.29
21631909,208,74,134,48,88,120,15,43,79,145,15,13.87
21631910,127,39,88,26,38,89,5,30,61,106,4,25.40
21631911,177,59,118,51,43,134,5,49,85,150,5,35.40
21631912,145,48,97,32,45,100,6,38,63,119,6,24.17
21631913,156,52,104,39,46,110,4,39,71,129,4,39.00
21631914,215,76,139,58,94,121,15,43,78,143,15,14.33
21631915,128,35,93,33,39,89,6,27,65,106,6,21.33
21631916,185,68,117,37,64,121,16,37,84,140,16,11.56
21631917,223,85,138,40,79,144,12,57,87,167,12,18.58
21631918,108,37,71,23,25,83,7,26,57,91,7,15.43
21631919,212,74,138,50,88,124,13,54,70,149,13,16.31
21631920,72,40,32,13,22,50,6,24,27,58,6,12.00
21631921,213,79,134,50,52,161,9,59,106,184,9,23.67
21631922,158,54,104,27,47,111,5,37,75,133,3,31.60
21631923,236,88,148,58,93,143,45,52,91,153,45,5.24
21631924,163,55,108,44,43,120,7,38,82,135,7,23.29
21631925,148,53,95,28,34,114,5,45,69,127,5,29.60
21631926,172,75,97,19,65,107,10,39,68,125,10,17.20
21631927,140,44,96,29,48,92,8,30,62,110,8,17.50
21631928,171,66,105,42,38,133,6,57,76,147,6,28.50
21631929,161,46,115,40,51,110,8,41,69,127,8,20.13
21631930,153,49,104,31,53,100,9,32,70,120,9,17.00
21631931,172,55,117,39,60,112,9,37,76,133,9,19.11
21631932,175,71,104,31,50,125,4,51,76,145,4,43.75
21631933,153,54,99,36,43,110,7,36,74,124,7,21.86
21631934,166,66,100,28,64,102,20,38,65,120,19,8.30
21631935,137,46,91,23,33,104,5,37,69,117,5,27.40
21631936,190,81,109,37,65,125,10,50,78,146,10,19.00
21631937,154,54,100,32,55,99,7,30,69,118,7,22.00
21631938,289,117,172,81,133,156,26,55,101,180,26,11.12
21631939,175,62,113,42,57,118,7,38,82,140,7,25.00
21631940,156,51,105,31,54,102,7,37,65,120,7,22.29
21631941,148,68,80,25,63,85,13,32,55,100,13,11.38
21631942,157,65,92,33,40,117,6,47,71,132,6,26.17
21631943,193,74,119,51,62,131,9,51,84,156,9,21.44
21631944,107,50,57,30,35,72,11,36,37,83,11,9.73
21631945,267,97,170,54,85,182,12,69,119,212,12,22.25
21631946,191,79,112,38,63,128,14,55,75,148,12,13.64
21631947,148,57,91,20,54,94,11,44,55,115,10,13.45
21631948,212,82,130,61,96,116,20,40,76,136,20,10.60
21631949,212,71,141,59,79,133,9,46,90,157,9,23.56
21631950,163,67,96,24,58,105,13,46,60,122,13,12.54
21631951,123,41,82,27,41,82,6,30,54,97,6,20.50
21631952,176,75,101,31,61,115,20,43,72,128,20,8.80
21631953,214,85,129,47,86,128,24,44,85,153,24,8.92
21631954,162,81,81,23,56,106,18,43,64,121,18,9.00
21631955,149,64,85,27,47,102,8,38,65,117,8,18.63
21631956,200,91,109,35,54,146,10,56,90,162,10,20.00
21631957,148,52,96,30,33,115,4,48,68,129,4,37.00
21631958,177,54,123,30,56,121,6,42,79,139,6,29.50
21631959,114,34,80,27,32,82,4,23,59,93,4,28.50
21631960,162,61,101,24,25,137,4,51,87,147,4,40.50
21631961,172,58,114,39,55,117,21,35,82,130,21,8.19
21631962,181,88,93,32,77,104,29,38,68,122,29,6.24
21631963,110,66,44,25,24,86,9,45,41,93,9,12.22
21631964,305,103,202,81,155,150,25,48,104,189,25,12.20
21631965,191,66,125,49,55,136,8,52,84,155,8,23.88
21631966,168,81,87,43,67,101,24,44,57,117,24,7.00
21631967,206,87,119,51,96,110,23,33,77,134,23,8.96
21631968,9,2,7,0,8,1,8,1,0,2,8,1.13
21631969,350,153,197,81,150,200,19,76,125,236,19,18.42
21631970,222,71,151,57,66,156,6,51,106,181,6,37.00
21631971,134,53,81,28,63,71,20,30,41,88,20,6.70
21631972,117,35,82,24,39,78,5,28,50,92,5,23.40
21631973,258,99,159,51,115,143,20,57,86,171,20,12.90
21631974,112,31,81,39,43,69,6,19,50,85,6,18.67
21631975,289,95,194,60,106,183,17,65,124,216,16,17.00
21631976,120,55,65,30,49,71,17,29,42,81,17,7.06
21631977,208,66,142,43,75,133,10,42,92,156,10,20.80
21631978,155,63,92,26,57,98,7,48,50,118,7,22.14
21631979,170,66,104,40,58,112,20,35,77,125,20,8.50
21631980,200,92,108,33,114,86,24,21,65,106,24,8.33
21631981,151,69,82,27,71,80,18,27,53,97,18,8.39
21631982,167,66,101,46,58,109,16,44,69,128,16,10.44
21631983,101,41,60,15,29,72,4,29,43,84,4,25.25
21631984,288,104,184,80,124,164,9,56,108,203,9,32.00
21631985,221,86,135,51,99,122,7,45,77,151,7,31.57
21631986,191,55,136,56,86,105,19,43,65,132,19,10.05
21631987,156,50,106,38,52,104,10,37,67,121,10,15.60
21631988,171,61,110,45,55,116,12,41,76,131,12,14.25
21631989,178,58,120,40,59,119,9,44,77,138,8,19.78
21631990,142,58,84,32,18,124,3,52,72,131,3,47.33
21631991,151,56,95,36,40,111,7,46,65,125,7,21.57
21631992,187,70,117,38,69,118,16,38,80,137,16,11.69
21631993,173,71,102,29,74,99,20,33,66,113,20,8.65
21631994,214,79,135,59,100,114,20,30,84,141,20,10.70
21631995,86,62,24,7,42,44,22,21,23,48,22,3.91
21631996,271,118,153,61,103,168,13,65,107,198,13,20.85
21631997,140,52,88,29,39,101,6,38,63,116,6,23.33
21631998,243,92,151,62,110,133,14,51,84,160,14,17.36
21631999,203,77,126,50,84,119,30,30,89,140,30,6.77
21632000,97,26,71,9,41,56,15,18,38,66,15,6.47

==> figs/results/RB_before.csv <==
Block ID,Block Size,Value Txns,SC Txns,ERC20 Transfers,Storage: Conflicts,Storage: Independent Txns,Longest Conflict Chain,Independent Value Txs,Storage: Independent SC Txs,Conflict Families,Most Danced Conflict Family Size,Block Size / Chain
21631000,60,21,39,21,18,42,8,17,25,47,8,7.50
21631001,337,130,207,75,151,186,17,69,120,223,17,19.82
21631002,148,39,109,46,57,91,9,27,64,108,9,16.44
21631003,82,27,55,35,25,57,8,18,39,65,8,10.25
21631004,191,65,126,59,64,127,11,44,83,147,11,17.36
21631005,233,75,158,55,81,152,15,61,95,178,15,15.53
21631006,154,64,90,34,44,110,11,42,69,124,11,14.00
21631007,192,67,125,46,60,132,8,48,85,152,8,24.00
21631008,163,60,103,47,66,97,10,39,60,121,10,16.30
21631009,177,68,109,55,70,107,26,47,61,123,26,6.81
21631010,207,86,121,52,100,107,34,30,77,125,34,6.09
21631011,148,46,102,31,51,97,13,35,62,112,8,11.38
21631012,134,46,88,32,39,95,6,37,59,110,5,22.33
21631013,175,51,124,58,57,118,7,44,74,136,7,25.00
21631014,200,66,134,41,63,137,6,50,87,157,6,33.33
21631015,138,42,96,40,34,104,5,40,64,118,5,27.60
21631016,180,68,112,58,73,107,24,37,70,121,24,7.50
21631017,119,38,81,43,26,93,5,30,63,103,5,23.80
21631018,230,100,130,46,80,150,18,50,100,169,18,12.78
21631019,145,47,98,30,37,108,5,30,78,120,5,29.00
21631020,166,55,111,39,52,114,7,39,77,131,6,23.71
21631021,149,37,112,39,60,89,24,24,65,103,24,6.21
21631022,209,52,157,69,69,140,14,39,103,159,14,14.93
21631023,213,118,95,25,95,118,36,55,66,136,36,5.92
21631024,153,58,95,39,43,110,7,44,68,127,7,21.86
21631025,197,67,130,64,83,114,22,47,71,138,22,8.95
21631026,170,57,113,45,56,114,6,40,74,134,6,28.33
21631027,134,52,82,42,62,72,12,24,48,88,12,11.17
21631028,152,55,97,38,56,96,15,26,73,115,15,10.13
21631029,155,53,102,41,54,101,9,31,70,115,9,17.22
21631030,210,81,129,66,73,137,13,50,87,158,13,16.15
21631031,155,63,92,27,51,104,18,36,68,118,18,8.61
21631032,135,62,73,28,26,109,4,49,60,119,4,33.75
21631033,240,70,170,70,72,168,8,52,116,192,8,30.00
21631034,154,58,96,35,46,108,5,44,69,128,5,30.80
21631035,175,63,112,36,56,119,6,54,66,136,6,29.17
21631036,100,27,73,29,25,75,6,18,57,82,6,16.67
21631037,221,80,141,68,79,142,12,58,86,168,12,18.42
21631038,179,54,125,56,34,145,5,45,102,159,5,35.80
21631040,404,135,269,143,205,199,33,66,133,247,33,12.24
21631041,187,64,123,49,69,118,6,40,80,145,6,31.17
21631042,165,57,108,46,49,116,14,38,78,131,14,11.79
21631043,211,78,133,55,51,160,8,59,103,176,8,26.38
21631044,173,61,112,45,64,109,9,37,74,132,9,19.22
21631045,230,96,134,60,118,112,37,37,75,133,37,6.22
21631046,200,58,142,42,77,123,13,40,83,141,13,15.38
21631047,212,85,127,47,75,137,6,55,82,165,6,35.33
21631048,212,73,139,64,98,114,33,37,78,135,33,6.42
21631049,181,58,123,45,69,112,16,44,69,128,16,11.31
21631050,151,35,116,46,66,85,23,23,62,98,23,6.57
21631051,108,35,73,33,36,72,6,25,47,85,6,18.00
21631052,223,92,131,53,76,147,21,50,99,168,21,10.62
21631053,170,41,129,46,61,109,31,30,83,127,23,5.48
21631054,169,60,109,49,57,112,15,37,75,124,15,11.27
21631055,154,38,116,43,40,114,8,33,81,124,8,19.25
21631056,172,86,86,24,67,105,19,47,58,120,19,9.05
21631057,153,70,83,30,54,99,6,46,54,118,5,25.50
21631058,166,50,116,44,56,110,8,37,73,129,8,20.75
21631059,107,35,72,25,17,90,3,34,59,99,3,35.67
21631060,243,87,156,69,117,126,16,44,84,155,16,15.19
21631061,168,71,97,40,57,111,24,40,72,123,24,7.00
21631062,161,53,108,46,55,106,6,38,68,123,6,26.83
21631063,179,66,113,44,55,124,5,52,72,146,5,35.80
21631064,205,77,128,71,74,131,11,52,79,151,11,18.64
21631065,249,109,140,52,108,141,44,44,98,165,44,5.66
21631066,174,56,118,50,31,143,4,49,94,155,4,43.50
21631067,148,52,96,34,41,107,6,37,72,123,6,24.67
21631068,187,70,117,38,74,113,13,34,79,135,13,14.38
21631069,170,76,94,31,77,93,17,27,68,110,17,10.00
21631070,216,77,139,47,102,114,18,46,68,145,18,12.00
21631071,185,66,119,44,74,111,11,32,81,135,11,16.82
21631072,177,55,122,47,65,112,11,28,85,133,11,16.09
21631073,192,86,106,62,94,98,26,37,61,112,26,7.38
21631074,237,65,172,66,44,193,11,60,135,210,11,21.55
21631075,126,38,88,38,29,97,6,31,70,109,6,21.00
21631076,101,41,60,34,36,65,8,28,38,76,8,12.63
21631077,333,119,214,98,132,201,12,74,127,236,12,27.75
21631078,148,54,94,25,42,106,12,42,64,119,12,12.33
21631079,92,35,57,30,25,67,6,27,40,77,6,15.33
21631080,269,85,184,72,92,177,18,57,120,195,18,14.94
21631081,155,55,100,34,30,125,4,36,91,138,4,38.75
21631082,226,79,147,57,86,140,14,46,96,161,14,16.14
21631083,190,81,109,44,72,118,16,42,76,135,16,11.88
21631084,171,55,116,38,59,112,7,35,77,129,7,24.43
21631085,199,60,139,87,91,108,14,35,73,129,14,14.21
21631086,190,99,91,40,73,117,17,42,75,135,17,11.18
21631087,249,87,162,83,99,150,24,57,93,168,24,10.38
21631088,176,52,124,46,62,114,9,32,83,135,9,19.56
21631089,175,72,103,50,58,117,18,45,73,129,18,9.72
21631090,180,64,116,52,51,129,7,55,76,148,7,25.71
21631091,145,55,90,36,43,102,9,46,56,116,9,16.11
21631092,174,69,105,35,65,109,25,36,73,120,25,6.96
21631093,231,78,153,60,77,154,20,59,98,176,20,11.55
21631094,190,64,126,31,94,96,37,31,65,110,37,5.14
21631095,116,33,83,32,28,88,7,25,63,98,7,16.57
21631096,271,88,183,64,85,186,14,70,120,211,14,19.36
21631097,241,65,176,69,125,116,45,33,86,133,45,5.36
21631098,185,107,78,27,103,82,33,33,49,100,33,5.61
21631099,224,96,128,48,85,139,21,53,88,159,21,10.67
21631100,158,57,101,37,55,103,9,38,68,122,9,17.56
21631101,143,44,99,27,33,110,5,33,78,124,4,28.60
21631102,156,59,97,32,50,106,8,42,64,122,8,19.50
21631103,94,43,51,28,21,73,4,31,42,82,4,23.50
21631104,134,65,69,40,48,86,9,43,43,100,9,14.89
21631105,305,92,213,74,121,184,15,69,117,215,15,20.33
21631106,162,49,113,34,31,131,6,42,89,141,6,27.00
21631107,110,46,64,24,39,71,13,27,44,80,13,8.46
21631108,204,82,122,48,78,126,9,53,75,149,9,22.67
21631109,116,39,77,38,47,69,12,27,43,81,11,9.67
21631110,264,77,187,54,111,153,20,45,114,182,17,13.20
21631111,129,47,82,24,61,68,20,14,59,82,20,6.45
21631112,237,70,167,52,90,147,41,61,86,166,41,5.78
21631113,154,56,98,35,51,103,8,42,63,119,8,19.25
21631114,172,50,122,55,56,116,6,40,76,135,6,28.67
21631115,174,48,126,48,51,123,9,39,84,138,9,19.33
21631116,171,72,99,37,59,112,10,48,64,128,10,17.10
21631117,166,61,105,31,47,119,7,48,73,134,7,23.71
21631118,174,63,111,44,43,131,6,40,91,146,6,29.00
21631119,73,31,42,19,22,51,6,26,27,59,6,12.17
21631120,307,135,172,73,130,177,13,77,100,215,13,23.62
21631121,159,50,109,36,40,119,7,36,83,131,7,22.71
21631122,220,87,133,67,88,132,20,40,93,152,20,11.00
21631123,302,135,167,69,162,140,40,48,93,166,40,7.55
21631124,145,68,77,25,58,87,22,29,58,100,22,6.59
21631125,173,47,126,38,70,103,9,30,74,128,9,19.22
21631126,134,39,95,33,35,99,5,33,67,113,5,26.80
21631127,181,66,115,48,59,122,4,39,83,143,4,45.25
21631128,196,66,130,53,67,129,10,48,81,148,10,19.60
21631129,108,32,76,26,20,88,7,28,60,94,7,15.43
21631130,213,78,135,50,59,154,9,56,99,173,9,23.67
21631131,65,21,44,21,18,47,5,14,33,53,5,13.00
21631132,259,121,138,50,111,148,12,56,95,184,12,21.58
21631133,231,59,172,38,94,137,46,49,88,153,46,5.02
21631134,174,56,118,50,53,121,7,37,84,136,7,24.86
21631135,168,66,102,39,63,105,8,45,60,127,8,21.00
21631136,146,69,77,22,84,62,23,17,47,76,23,6.35
21631137,305,138,167,64,142,163,39,57,106,191,39,7.82
21631138,141,40,101,33,30,111,4,35,79,125,4,35.25
21631139,124,45,79,43,40,84,4,33,51,98,4,31.00
21631140,222,65,157,75,74,148,11,46,104,169,9,20.18
21631141,193,69,124,58,84,109,15,46,64,134,15,12.87
21631142,185,70,115,43,74,111,16,36,75,131,16,11.56
21631143,222,78,144,42,77,145,17,59,88,164,17,13.06
21631144,157,40,117,31,51,106,5,32,74,125,5,31.40
21631145,185,53,132,41,60,125,13,45,80,143,13,14.23
21631146,170,70,100,32,79,91,16,38,55,113,16,10.63
21631147,210,89,121,57,84,126,26,48,80,147,26,8.08
21631148,167,74,93,34,57,110,8,38,72,127,8,20.88
21631149,235,75,160,62,80,155,11,42,118,184,11,21.36
21631150,178,62,116,50,75,103,12,29,74,122,12,14.83
21631151,129,53,76,33,43,86,10,40,46,98,10,12.90
21631152,254,79,175,75,78,176,6,58,118,202,6,42.33
21631153,201,76,125,44,75,126,12,45,84,148,12,16.75
21631154,63,22,41,14,19,44,4,19,25,51,4,15.75
21631155,278,107,171,55,103,175,12,64,112,207,12,23.17
21631156,180,21,159,31,119,61,94,16,45,71,94,1.91
21631157,166,48,118,37,45,121,6,42,79,137,6,27.67
21631158,143,44,99,29,44,99,10,39,60,112,10,14.30
21631159,106,40,66,37,36,70,5,24,46,84,5,21.20
21631160,229,80,149,53,83,146,8,50,96,173,8,28.63
21631161,156,41,115,29,30,126,6,38,88,135,6,26.00
21631162,166,53,113,36,49,117,10,41,76,131,10,16.60
21631163,130,37,93,38,28,102,9,33,71,112,9,14.44
21631164,241,61,180,73,97,144,16,45,102,172,16,15.06
21631165,192,55,137,42,85,107,16,29,78,129,16,12.00
21631166,171,43,128,26,67,104,31,32,72,121,31,5.52
21631167,198,64,134,42,80,118,35,37,81,131,35,5.66
21631168,191,52,139,40,63,128,13,38,90,144,13,14.69
21631169,108,30,78,16,42,66,9,23,44,82,8,12.00
21631170,204,80,124,44,65,139,7,58,81,162,7,29.14
21631171,148,50,98,29,50,98,9,31,70,115,9,16.44
21631172,200,56,144,62,79,121,23,36,85,140,23,8.70
21631173,267,88,179,38,141,126,62,46,82,149,62,4.31
21631174,93,26,67,21,26,67,6,17,50,74,6,15.50
21631175,216,78,138,58,65,151,12,58,93,168,12,18.00
21631176,138,39,99,36,20,118,6,39,79,126,6,23.00
21631177,187,51,136,49,69,118,20,36,83,136,20,9.35
21631178,165,55,110,25,59,106,8,42,64,125,8,20.63
21631179,161,57,104,27,43,118,11,37,83,130,11,14.64
21631180,186,61,125,44,91,95,14,36,61,119,14,13.29
21631181,185,49,136,23,89,96,55,37,61,110,54,3.36
21631182,105,38,67,25,36,69,8,26,43,80,8,13.13
21631183,181,82,99,28,54,127,11,59,68,143,11,16.45
21631184,178,63,115,35,62,116,16,42,74,132,16,11.13
21631185,196,76,120,31,65,131,14,55,76,150,14,14.00
21631186,175,53,122,32,44,131,15,45,86,140,15,11.67
21631187,157,43,114,37,57,100,23,34,66,111,23,6.83
21631188,171,58,113,49,55,116,4,46,70,138,4,42.75
21631189,145,48,97,42,37,108,8,38,73,122,8,18.13
21631190,205,71,134,65,81,124,6,41,83,146,6,34.17
21631191,128,38,90,23,22,106,4,34,72,115,4,32.00
21631192,215,69,146,60,87,128,12,44,84,149,12,17.92
21631193,151,47,104,31,39,112,7,40,73,124,7,21.57
21631194,169,55,114,33,51,118,7,43,76,135,6,24.14
21631195,172,45,127,45,62,110,14,35,75,125,14,12.29
21631196,144,56,88,18,47,97,9,42,55,115,9,16.00
21631197,191,64,127,48,67,124,6,43,83,148,6,31.83
21631198,110,70,40,24,63,47,23,22,25,55,23,4.78
21631199,305,113,192,80,117,188,15,76,113,221,15,20.33
21631200,167,71,96,36,66,101,9,42,59,120,9,18.56
21631201,159,67,92,32,47,112,10,45,67,126,10,15.90
21631202,149,44,105,38,62,87,9,27,60,106,9,16.56
21631203,191,75,116,36,51,140,14,50,90,152,12,13.64
21631204,163,56,107,47,41,122,10,38,84,134,10,16.30
21631205,108,49,59,32,42,66,5,25,43,82,5,21.60
21631206,258,90,168,60,83,175,8,63,114,200,8,32.25
21631207,159,54,105,39,58,101,7,38,66,121,7,22.71
21631208,177,51,126,51,73,104,14,37,67,128,14,12.64
21631209,92,34,58,28,15,77,4,30,47,83,4,23.00
21631210,280,100,180,73,101,179,14,62,117,203,14,20.00
21631211,170,59,111,31,52,118,11,42,76,133,11,15.45
21631212,139,58,81,23,45,94,8,32,62,108,8,17.38
21631213,189,65,124,47,58,131,16,49,84,150,16,11.81
21631214,171,68,103,45,64,107,10,39,68,126,10,17.10
21631215,231,75,156,70,79,152,14,56,96,173,14,16.50
21631216,96,37,59,30,24,72,6,28,44,80,6,16.00
21631217,182,81,101,59,103,79,40,29,50,99,40,4.55
21631218,220,87,133,32,106,114,22,52,64,141,19,10.00
21631219,240,68,172,40,76,164,14,58,109,189,14,17.14
21631220,155,48,107,36,47,108,9,35,74,121,9,17.22
21631221,148,53,95,26,44,104,7,45,59,120,7,21.14
21631222,154,52,102,48,38,116,7,42,74,127,7,22.00
21631223,183,73,110,40,87,96,17,31,66,117,17,10.76
21631224,173,64,109,33,67,106,5,38,69,133,5,34.60
21631225,176,69,107,41,81,95,18,38,57,113,18,9.78
21631226,180,60,120,33,64,116,9,43,75,138,7,20.00
21631227,194,65,129,54,84,110,10,40,72,134,8,19.40
21631228,169,52,117,46,60,109,20,38,71,126,20,8.45
21631229,139,43,96,37,53,86,15,35,53,103,15,9.27
21631230,192,57,135,49,85,107,18,41,67,129,18,10.67
21631231,224,80,144,60,99,125,25,43,82,146,25,8.96
21631232,180,49,131,51,71,109,13,36,73,130,13,13.85
21631233,136,48,88,20,40,96,11,40,56,108,6,12.36
21631234,229,82,147,56,68,161,9,68,93,182,9,25.44
21631235,238,65,173,75,111,127,11,42,88,158,9,21.64
21631236,162,60,102,26,54,108,10,47,61,127,10,16.20
21631237,213,68,145,49,98,115,10,36,81,144,10,21.30
21631238,151,47,104,36,45,106,8,29,77,122,8,18.88
21631239,212,64,148,67,106,106,14,42,64,135,14,15.14
21631240,255,93,162,79,127,128,22,45,83,150,22,11.59
21631241,51,1,50,2,20,31,7,1,30,37,7,7.29
21631242,382,159,223,81,191,191,44,79,113,229,44,8.68
21631243,127,59,68,22,72,55,19,20,35,71,19,6.68
21631244,248,117,131,44,97,151,22,54,98,179,22,11.27
21631245,182,66,116,49,74,108,8,39,71,130,8,22.75
21631246,181,66,115,30,70,111,7,45,68,133,7,25.86
21631247,83,32,51,28,24,59,4,22,37,67,4,20.75
21631248,188,94,94,56,105,83,22,37,46,105,22,8.55
21631249,229,82,147,42,86,143,13,48,97,166,13,17.62
21631250,245,61,184,68,98,147,12,41,109,175,12,20.42
21631251,165,66,99,33,55,110,13,39,71,125,13,12.69
21631252,63,32,31,8,19,44,3,23,21,52,3,21.00
21631253,351,121,230,91,164,187,34,62,130,224,34,10.32
21631254,162,54,108,31,50,112,9,43,72,129,9,18.00
21631255,194,76,118,40,81,113,18,34,79,131,18,10.78
21631256,177,65,112,35,63,114,9,44,72,131,9,19.67
21631257,146,46,100,34,48,98,12,35,64,117,12,12.17
21631258,161,54,107,29,48,113,13,44,71,132,6,12.38
21631259,137,60,77,27,46,91,10,34,57,106,10,13.70
21631260,99,43,56,29,30,69,7,29,40,80,7,14.14
21631261,260,99,161,56,75,185,10,70,118,209,10,26.00
21631262,196,76,120,39,90,106,9,35,71,133,9,21.78
21631263,177,55,122,29,53,124,8,45,82,143,8,22.13
21631264,136,37,99,28,33,103,9,30,74,115,6,15.11
21631265,143,49,94,56,55,88,6,33,55,107,6,23.83
21631266,296,111,185,68,152,144,24,58,87,179,24,12.33
21631267,198,92,106,33,75,123,26,45,78,141,26,7.62
21631268,190,86,104,31,85,105,15,45,62,127,15,12.67
21631269,147,55,92,29,45,102,6,38,64,118,6,24.50
21631270,177,72,105,39,63,114,13,51,64,133,8,13.62
21631271,153,39,114,34,50,103,9,33,70,117,9,17.00
21631272,146,35,111,28,60,86,7,22,67,109,7,20.86
21631273,220,78,142,69,98,122,21,46,80,147,19,10.48
21631274,135,47,88,26,53,82,8,27,55,99,8,16.88
21631275,230,90,140,46,81,149,8,62,89,176,7,28.75
21631276,153,45,108,37,38,115,6,37,78,129,6,25.50
21631277,161,49,112,34,47,114,8,39,75,132,8,20.13
21631278,186,50,136,52,70,116,8,40,76,139,8,23.25
21631279,149,52,97,32,26,123,3,46,77,135,3,49.67
21631280,178,49,129,56,78,100,11,35,68,122,11,16.18
21631281,159,57,102,30,51,108,7,33,76,125,7,22.71
21631282,147,46,101,26,52,95,7,33,64,116,6,21.00
21631283,168,51,117,40,50,118,11,41,80,133,10,15.27
21631284,140,42,98,40,35,105,12,36,71,117,12,11.67
21631285,208,75,133,53,70,138,19,45,93,156,19,10.95
21631286,163,39,124,40,66,97,9,23,77,119,8,18.11
21631287,203,58,145,50,93,110,32,39,71,130,32,6.34
21631288,50,5,45,4,19,31,7,5,26,36,7,7.14
21631289,329,136,193,89,142,187,14,64,123,218,14,23.50
21631290,151,49,102,43,54,97,11,37,62,114,11,13.73
21631291,142,42,100,31,32,110,6,37,75,123,6,23.67
21631292,187,73,114,46,66,121,9,44,79,141,9,20.78
21631293,199,76,123,46,48,151,7,63,92,170,7,28.43
21631294,183,63,120,45,67,116,10,38,78,137,10,18.30
21631295,295,54,241,78,185,110,99,42,68,128,99,2.98
21631296,138,45,93,35,33,105,15,41,65,113,14,9.20
21631297,178,67,111,31,66,112,9,45,67,132,8,19.78
21631298,208,83,125,47,110,98,31,34,64,118,31,6.71
21631299,69,30,39,22,19,50,5,20,30,57,5,13.80
21631300,331,115,216,94,163,168,28,57,114,207,26,11.82
21631301,114,55,59,28,43,71,12,25,46,84,12,9.50
21631302,205,63,142,38,82,123,33,45,80,144,33,6.21
21631303,182,67,115,44,52,130,8,51,80,147,8,22.75
21631304,185,64,121,47,73,112,8,39,75,137,8,23.13
21631305,81,31,50,33,28,53,9,21,32,62,9,9.00
21631306,281,102,179,72,111,170,9,51,119,201,9,31.22
21631307,179,57,122,44,58,121,8,43,80,142,8,22.38
21631308,139,49,90,37,34,105,9,41,64,117,9,15.44
21631309,168,51,117,40,52,116,14,46,71,133,13,12.00
21631310,213,91,122,43,91,122,34,40,82,143,34,6.26
21631311,161,50,111,36,48,113,19,40,73,125,19,8.47
21631312,163,55,108,40,52,111,5,45,67,129,5,32.60
21631313,226,127,99,61,135,91,94,40,54,108,94,2.40
21631314,373,139,234,117,182,191,42,59,132,222,42,8.88
21631315,145,46,99,34,50,95,8,27,70,112,8,18.13
21631316,187,69,118,34,58,129,9,50,81,150,9,20.78
21631317,123,53,70,26,35,88,6,31,58,101,6,20.50
21631318,166,64,102,39,53,113,7,42,71,129,7,23.71
21631319,183,73,110,42,56,127,12,48,79,145,12,15.25
21631320,201,72,129,46,77,124,8,49,75,144,8,25.13
21631321,131,39,92,25,36,95,6,31,66,108,6,21.83
21631322,182,61,121,38,72,110,6,46,69,138,6,30.33
21631323,261,105,156,72,114,147,18,53,94,173,18,14.50
21631324,190,71,119,44,60,130,7,38,92,151,7,27.14
21631325,139,51,88,44,60,79,12,28,53,98,12,11.58
21631326,267,114,153,56,118,149,15,59,94,181,15,17.80
21631327,174,64,110,40,58,116,7,46,73,137,7,24.86
21631328,162,47,115,36,42,120,5,42,78,136,5,32.40
21631329,133,48,85,39,36,97,10,35,64,109,10,13.30
21631330,208,63,145,66,55,153,7,54,99,169,7,29.71
21631331,88,34,54,28,19,69,4,25,44,77,4,22.00
21631332,246,81,165,59,76,170,7,52,121,194,7,35.14
21631333,192,81,111,29,52,140,11,47,93,154,11,17.45
21631334,177,57,120,39,80,97,15,38,63,118,15,11.80
21631335,185,51,134,51,71,114,5,38,78,138,5,37.00
21631336,100,33,67,20,24,76,5,25,51,85,5,20.00
21631337,292,130,162,66,141,151,20,62,90,185,20,14.60
21631338,125,51,74,27,37,88,5,35,53,103,5,25.00
21631339,207,58,149,60,70,137,9,36,102,160,9,23.00
21631340,175,61,114,40,42,133,6,46,91,150,6,29.17
21631341,116,48,68,23,32,84,7,32,52,96,7,16.57
21631342,142,65,77,23,51,91,16,31,60,107,16,8.88
21631343,183,120,63,35,101,82,77,32,50,90,77,2.38
21631344,296,90,206,83,125,171,31,69,103,202,31,9.55
21631345,155,63,92,32,67,88,10,36,52,103,10,15.50
21631346,182,54,128,44,62,120,7,37,84,141,7,26.00
21631347,205,76,129,50,59,146,8,60,86,166,8,25.63
21631348,205,80,125,56,85,120,21,35,85,138,21,9.76
21631349,161,62,99,43,49,112,11,41,73,127,11,14.64
21631350,206,73,133,40,74,132,8,50,84,156,8,25.75
21631351,189,68,121,34,68,121,10,48,73,143,10,18.90
21631352,69,24,45,16,11,58,4,19,39,62,4,17.25
21631353,272,93,179,65,103,169,14,56,115,200,14,19.43
21631354,200,65,135,40,73,127,13,45,85,148,13,15.38
21631355,328,174,154,46,205,123,130,36,89,137,130,2.52
21631356,166,23,143,31,84,82,42,13,69,94,42,3.95
21631357,296,93,203,50,101,195,22,62,134,224,22,13.45
21631358,168,56,112,21,53,115,10,38,78,130,10,16.80
21631359,44,22,22,7,6,38,2,19,19,41,2,22.00
21631360,144,52,92,61,75,69,22,27,42,85,22,6.55
21631361,251,72,179,38,60,191,12,63,133,210,12,20.92
21631362,211,61,150,46,89,122,15,37,87,145,15,14.07
21631363,211,64,147,49,82,129,9,43,86,151,9,23.44
21631364,186,50,136,64,59,127,8,45,82,142,8,23.25
21631365,206,48,158,82,92,114,36,38,79,131,36,5.72
21631366,126,34,92,22,44,82,8,26,59,95,8,15.75
21631367,128,44,84,26,53,75,11,28,50,91,10,11.64
21631368,247,98,149,51,99,148,12,57,95,179,12,20.58
21631369,157,56,101,35,55,102,8,31,71,120,8,19.63
21631370,176,74,102,19,67,109,10,53,58,130,10,17.60
21631371,78,39,39,22,9,69,3,33,36,73,3,26.00
21631372,276,98,178,67,110,166,13,66,102,198,11,21.23
21631373,240,94,146,64,126,114,28,41,77,142,28,8.57
21631374,170,59,111,30,37,133,6,55,78,147,6,28.33
21631375,215,75,140,49,83,132,9,45,88,156,9,23.89
21631376,120,38,82,23,24,96,4,33,63,107,4,30.00
21631377,136,51,85,23,52,84,6,37,47,102,6,22.67
21631378,90,37,53,25,29,61,10,24,38,71,5,9.00
21631379,161,64,97,27,63,98,9,36,62,113,9,17.89
21631380,207,66,141,37,90,117,19,39,80,139,19,10.89
21631381,213,52,161,44,61,152,13,43,111,167,13,16.38
21631382,156,40,116,25,44,112,8,30,82,128,8,19.50
21631383,178,59,119,42,53,125,14,38,87,141,14,12.71
21631384,85,39,46,25,34,51,7,22,29,61,7,12.14
21631385,239,70,169,46,89,150,9,41,111,178,8,26.56
21631386,90,36,54,19,16,74,6,29,46,80,5,15.00
21631387,304,103,201,66,119,185,29,66,121,211,28,10.48
21631388,170,67,103,39,72,98,18,38,62,118,18,9.44
21631389,162,50,112,40,60,102,9,37,65,125,9,18.00
21631390,227,66,161,92,102,125,33,45,82,145,33,6.88
21631391,110,32,78,24,37,73,8,21,53,86,8,13.75
21631392,226,83,143,40,97,129,16,53,78,158,16,14.13
21631393,172,60,112,36,47,125,14,51,77,139,13,12.29
21631394,196,85,111,34,69,127,12,55,73,149,12,16.33
21631395,162,56,106,40,66,96,8,33,65,115,8,20.25
21631396,72,46,26,13,31,41,13,17,24,46,13,5.54
21631397,292,165,127,47,159,133,42,51,85,161,42,6.95
21631398,284,137,147,63,137,147,24,63,84,174,24,11.83
21631399,157,51,106,37,60,97,8,34,67,119,8,19.63
21631400,172,56,116,53,68,104,13,36,71,127,13,13.23
21631401,184,85,99,38,75,109,13,47,62,132,13,14.15
21631402,182,72,110,40,64,118,13,44,75,140,13,14.00
21631403,226,71,155,46,69,157,10,62,98,180,10,22.60
21631404,147,62,85,25,43,104,7,47,57,118,7,21.00
21631405,141,49,92,33,44,97,5,36,62,113,5,28.20
21631406,202,80,122,34,83,119,14,44,75,141,14,14.43
21631407,163,61,102,34,42,121,9,47,74,136,9,18.11
21631408,145,57,88,27,33,112,5,43,71,125,5,29.00
21631409,90,45,45,27,18,72,6,34,38,79,6,15.00
21631410,303,129,174,72,121,182,26,69,115,213,26,11.65
21631411,191,84,107,34,77,114,19,48,66,132,19,10.05
21631412,162,55,107,44,72,90,12,26,64,107,12,13.50
21631413,248,73,175,52,75,173,9,66,108,197,9,27.56
21631414,70,23,47,24,35,35,9,11,25,46,8,7.78
21631415,272,82,190,74,115,157,16,59,100,185,16,17.00
21631416,152,49,103,32,52,100,21,40,61,113,21,7.24
21631417,229,67,162,32,118,111,59,48,66,136,58,3.88
21631418,149,53,96,36,40,109,9,35,76,125,7,16.56
21631419,172,56,116,38,64,108,7,37,71,129,7,24.57
21631420,218,66,152,75,95,123,11,45,79,150,11,19.82
21631421,148,49,99,45,53,95,9,36,59,113,9,16.44
21631422,162,55,107,40,40,122,8,45,77,135,8,20.25
21631423,279,112,167,63,128,151,28,57,94,172,28,9.96
21631424,138,56,82,22,44,94,8,35,60,110,8,17.25
21631425,173,63,110,39,60,113,12,39,74,130,12,14.42
21631426,161,54,107,38,55,106,5,35,71,125,5,32.20
21631427,158,52,106,56,55,103,8,36,68,121,8,19.75
21631428,97,54,43,17,24,73,9,36,37,81,9,10.78
21631429,239,96,143,41,83,156,18,62,94,178,18,13.28
21631430,151,51,100,35,69,82,15,28,54,99,15,10.07
21631431,177,61,116,36,50,127,9,46,85,146,9,19.67
21631432,98,40,58,38,39,59,15,27,32,71,15,6.53
21631433,274,102,172,63,97,177,19,54,124,200,19,14.42
21631434,155,55,100,30,52,103,9,37,68,121,9,17.22
21631435,159,72,87,26,55,104,16,37,67,120,16,9.94
21631436,246,112,134,50,104,142,35,59,87,167,35,7.03
21631437,179,65,114,52,67,112,14,33,80,131,14,12.79
21631438,142,67,75,26,45,97,5,42,55,114,5,28.40
21631439,215,70,145,60,84,131,16,45,88,159,16,13.44
21631440,227,84,143,72,89,138,20,66,73,159,20,11.35
21631441,133,48,85,24,41,92,7,35,57,105,7,19.00
21631442,155,56,99,41,44,111,12,38,73,121,12,12.92
21631443,131,68,63,37,35,96,5,49,47,108,5,26.20
21631444,238,74,164,49,76,162,15,57,110,189,15,15.87
21631445,134,57,77,34,49,85,5,32,53,102,5,26.80
21631446,221,69,152,66,62,159,7,51,110,183,7,31.57
21631447,179,59,120,39,58,121,15,40,82,139,15,11.93
21631448,198,77,121,56,85,113,12,43,70,136,12,16.50
21631449,204,86,118,35,83,121,22,39,82,143,22,9.27
21631450,194,79,115,51,88,106,12,38,68,128,12,16.17
21631451,187,75,112,43,66,121,11,46,75,139,11,17.00
21631452,171,59,112,40,58,113,9,35,78,126,9,19.00
21631453,198,64,134,46,58,140,9,62,82,160,9,22.00
21631454,112,43,69,21,31,81,3,34,47,94,3,37.33
21631455,198,71,127,38,64,134,7,44,92,158,7,28.29
21631456,145,46,99,39,26,119,3,38,83,131,3,48.33
21631457,104,25,79,23,17,87,6,23,64,93,6,17.33
21631458,231,98,133,66,101,130,40,43,87,147,40,5.78
21631459,274,81,193,100,101,173,54,64,112,193,54,5.07
21631460,224,92,132,52,87,137,16,60,78,159,16,14.00
21631461,112,41,71,18,25,87,5,31,56,96,5,22.40
21631462,202,77,125,45,84,118,12,45,76,143,12,16.83
21631463,231,101,130,59,117,114,21,43,71,136,21,11.00
21631464,185,72,113,58,90,95,19,33,63,115,19,9.74
21631465,111,47,64,36,28,83,6,33,50,94,6,18.50
21631466,172,70,102,29,66,106,10,41,67,125,10,17.20
21631467,253,86,167,61,76,177,12,70,108,201,12,21.08
21631468,158,64,94,23,46,112,12,47,65,124,12,13.17
21631469,203,94,109,33,84,119,10,42,79,142,10,20.30
21631470,138,49,89,28,48,90,6,35,55,105,6,23.00
21631471,174,70,104,27,53,121,14,48,78,139,14,12.43
21631472,149,47,102,39,36,113,5,41,74,125,5,29.80
21631473,263,102,161,78,127,136,24,52,84,156,24,10.96
21631474,80,41,39,20,24,56,6,25,31,64,6,13.33
21631475,230,85,145,50,77,153,13,53,100,174,13,17.69
21631476,179,59,120,33,54,125,6,47,78,144,6,29.83
21631477,218,72,146,39,80,138,13,49,90,162,13,16.77
21631478,208,85,123,46,82,126,23,42,86,143,23,9.04
21631479,121,52,69,33,63,58,16,18,40,72,16,7.56
21631480,193,46,147,52,72,121,11,37,89,148,11,17.55
21631481,57,29,28,15,14,43,5,21,22,48,5,11.40
21631482,308,102,206,69,101,207,10,74,137,240,10,30.80
21631483,167,43,124,30,33,134,8,34,101,145,7,20.88
21631484,147,54,93,35,37,110,7,38,72,124,7,21.00
21631485,195,79,116,45,87,108,11,38,72,132,11,17.73
21631486,170,54,116,36,55,115,5,44,74,135,5,34.00
21631487,88,31,57,30,17,71,5,27,47,79,4,17.60
21631488,326,114,212,72,135,191,15,63,129,223,15,21.73
21631489,190,47,143,58,69,121,12,42,79,134,12,15.83
21631490,242,90,152,75,132,110,22,38,73,136,22,11.00
21631491,213,79,134,44,75,138,20,44,94,154,20,10.65
21631492,191,66,125,41,69,122,10,37,85,142,10,19.10
21631493,186,74,112,32,67,119,16,51,68,135,16,11.63
21631494,178,57,121,26,65,113,17,42,72,131,17,10.47
21631495,168,62,106,37,83,85,12,29,56,107,12,14.00
21631496,133,44,89,31,39,94,5,41,54,107,5,26.60
21631497,170,61,109,44,54,116,5,44,74,136,5,34.00
21631498,284,113,171,74,139,145,23,50,95,174,23,12.35
21631499,148,54,94,22,43,105,7,40,65,119,7,21.14
21631500,196,59,137,37,66,130,14,45,86,146,13,14.00

==> figs/results/ethereum-after.txt <==
#Threshold	E$_{ck}$	E$_{e2}$	E$_{rb}$
40	346	305	490
50	210	125	469
60	129	55	345
70	73	28	123
80	34	16	14

==> figs/results/ethereum-before.txt <==
#Threshold	E$_{ck}$	E$_{e2}$	E$_{rb}$
40	372	426	497
50	274	350	471
60	199	232	364
70	129	105	123
80	80	42	21
